Approximating the Core via Iterative Coalition Sampling

The core is a central solution concept in cooperative game theory, defined as the set of feasible allocations or payments such that no subset of agents has incentive to break away and form their own subgroup or coalition. However, it has long been known that the core (and approximations, such as the least-core) are hard to compute. This limits our ability to analyze cooperative games in general, and to fully embrace cooperative game theory contributions in domains such as explainable AI (XAI), where the core can complement the Shapley values to identify influential features or instances supporting predictions by black-box models. We propose novel iterative algorithms for computing variants of the core, which avoid the computational bottleneck of many other approaches; namely solving large linear programs. As such, they scale better to very large problems as we demonstrate across different classes of cooperative games, including weighted voting games, induced subgraph games, and marginal contribution networks. We also explore our algorithms in the context of XAI, providing further evidence of the power of the core for such applications.

==> data/example_dual_barabasi.dat <==
0 0 0.000
1 0 -0.548
2 0 -0.330
3 0 -0.554
4 0 -0.497
5 0 -0.902
6 0 -1.172
7 0 0.448
8 0 -0.731
9 0 -0.488
10 0 -1.283
11 0 0.663
12 0 0.849
13 0 -0.078
14 0 -0.842
15 0 0.000
16 0 -0.000
17 0 0.000
18 0 0.261
19 0 0.320
20 0 0.000
21 0 0.112
22 0 -0.580
23 0 -0.000
24 0 1.022
25 0 0.000
26 0 0.000
27 0 0.000
28 0 0.819
29 0 0.000
30 0 -0.737
31 0 0.000

0 1 -0.548
1 1 0.000
2 1 0.000
3 1 0.000
4 1 -0.000
5 1 0.000
6 1 -0.000
7 1 -0.000
8 1 0.000
9 1 -0.545
10 1 0.787
11 1 0.000
12 1 0.430
13 1 0.000
14 1 0.000
15 1 -0.000
16 1 1.017
17 1 0.000
18 1 -0.000
19 1 0.000
20 1 0.747
21 1 0.000
22 1 0.000
23 1 0.000
24 1 0.362
25 1 -0.000
26 1 -0.000
27 1 -0.000
28 1 0.000
29 1 0.000
30 1 0.000
31 1 0.000

0 2 -0.330
1 2 0.000
2 2 0.000
3 2 0.000
4 2 0.000
5 2 0.000
6 2 -0.000
7 2 0.000
8 2 0.000
9 2 0.000
10 2 0.000
11 2 -0.000
12 2 -0.000
13 2 -0.000
14 2 0.000
15 2 0.000
16 2 0.000
17 2 -0.000
18 2 0.000
19 2 0.000
20 2 0.000
21 2 0.039
22 2 -0.000
23 2 0.000
24 2 -0.000
25 2 0.000
26 2 -0.000
27 2 0.000
28 2 0.000
29 2 0.000
30 2 -0.000
31 2 -0.605

0 3 -0.554
1 3 0.000
2 3 0.000
3 3 0.000
4 3 0.000
5 3 -0.000
6 3 -0.000
7 3 0.000
8 3 0.000
9 3 0.374
10 3 0.092
11 3 -0.075
12 3 -0.000
13 3 -0.192
14 3 0.116
15 3 0.000
16 3 -0.000
17 3 0.000
18 3 -0.000
19 3 0.000
20 3 0.000
21 3 -0.113
22 3 0.314
23 3 -0.668
24 3 -0.000
25 3 0.000
26 3 0.565
27 3 0.000
28 3 0.000
29 3 -0.000
30 3 -0.000
31 3 0.000

0 4 -0.497
1 4 -0.000
2 4 0.000
3 4 0.000
4 4 0.000
5 4 0.000
6 4 -0.000
7 4 0.000
8 4 -0.000
9 4 -0.326
10 4 -0.035
11 4 0.000
12 4 -0.768
13 4 -0.000
14 4 0.068
15 4 0.000
16 4 -0.021
17 4 0.300
18 4 0.049
19 4 -0.632
20 4 -0.000
21 4 -0.000
22 4 0.000
23 4 0.000
24 4 0.000
25 4 -0.000
26 4 0.000
27 4 0.000
28 4 0.000
29 4 0.000
30 4 -0.027
31 4 0.000

0 5 -0.902
1 5 0.000
2 5 0.000
3 5 -0.000
4 5 0.000
5 5 0.000
6 5 -0.000
7 5 0.000
8 5 0.000
9 5 0.746
10 5 0.368
11 5 -0.565
12 5 0.000
13 5 -0.000
14 5 -0.243
15 5 -0.498
16 5 -0.000
17 5 0.391
18 5 0.000
19 5 0.191
20 5 0.277
21 5 0.000
22 5 -0.000
23 5 0.000
24 5 0.174
25 5 -0.778
26 5 -0.736
27 5 0.000
28 5 0.000
29 5 0.420
30 5 0.000
31 5 0.000

0 6 -1.172
1 6 -0.000
2 6 -0.000
3 6 -0.000
4 6 -0.000
5 6 -0.000
6 6 0.000
7 6 0.000
8 6 -0.000
9 6 0.200
10 6 0.768
11 6 -0.121
12 6 1.005
13 6 0.078
14 6 -0.000
15 6 0.231
16 6 0.000
17 6 0.000
18 6 0.000
19 6 0.000
20 6 -0.366
21 6 -0.000
22 6 -0.324
23 6 0.000
24 6 -0.697
25 6 -0.000
26 6 -0.000
27 6 0.000
28 6 0.292
29 6 -0.000
30 6 -0.000
31 6 0.000

0 7 0.448
1 7 -0.000
2 7 0.000
3 7 0.000
4 7 0.000
5 7 0.000
6 7 0.000
7 7 0.000
8 7 0.000
9 7 0.334
10 7 0.000
11 7 -0.612
12 7 -0.048
13 7 -0.000
14 7 0.000
15 7 0.000
16 7 -0.000
17 7 0.000
18 7 0.000
19 7 0.000
20 7 0.000
21 7 0.000
22 7 0.000
23 7 -0.000
24 7 -0.000
25 7 -0.420
26 7 0.000
27 7 0.000
28 7 0.000
29 7 0.000
30 7 0.000
31 7 0.000

0 8 -0.731
1 8 0.000
2 8 0.000
3 8 0.000
4 8 -0.000
5 8 0.000
6 8 -0.000
7 8 0.000
8 8 0.000
9 8 -0.250
10 8 0.976
11 8 0.110
12 8 0.000
13 8 0.976
14 8 0.000
15 8 -0.241
16 8 -0.037
17 8 -1.227
18 8 -0.000
19 8 0.912
20 8 0.274
21 8 0.000
22 8 -0.000
23 8 0.275
24 8 -0.147
25 8 -0.010
26 8 0.000
27 8 0.186
28 8 1.031
29 8 0.000
30 8 0.000
31 8 0.000

0 9 -0.488
1 9 -0.545
2 9 0.000
3 9 0.374
4 9 -0.326
5 9 0.746
6 9 0.200
7 9 0.334
8 9 -0.250
9 9 0.000
10 9 0.858
11 9 -0.690
12 9 0.300
13 9 -0.278
14 9 0.036
15 9 0.379
16 9 -0.000
17 9 0.000
18 9 -0.239
19 9 -0.000
20 9 0.032
21 9 -0.642
22 9 -0.000
23 9 0.383
24 9 0.000
25 9 0.000
26 9 0.000
27 9 -0.000
28 9 0.000
29 9 -0.769
30 9 -0.760
31 9 0.017

0 10 -1.283
1 10 0.787
2 10 0.000
3 10 0.092
4 10 -0.035
5 10 0.368
6 10 0.768
7 10 0.000
8 10 0.976
9 10 0.858
10 10 0.000
11 10 0.748
12 10 -0.298
13 10 -0.163
14 10 0.279
15 10 -0.185
16 10 0.000
17 10 0.388
18 10 0.019
19 10 1.108
20 10 0.000
21 10 -0.000
22 10 0.098
23 10 0.372
24 10 0.000
25 10 0.000
26 10 -0.106
27 10 -0.000
28 10 0.000
29 10 -0.000
30 10 -0.198
31 10 -0.177

0 11 0.663
1 11 0.000
2 11 -0.000
3 11 -0.075
4 11 0.000
5 11 -0.565
6 11 -0.121
7 11 -0.612
8 11 0.110
9 11 -0.690
10 11 0.748
11 11 0.000
12 11 -0.797
13 11 -0.073
14 11 0.000
15 11 0.000
16 11 0.676
17 11 -0.000
18 11 -0.000
19 11 0.000
20 11 0.000
21 11 -0.000
22 11 0.000
23 11 -0.000
24 11 -0.277
25 11 0.000
26 11 -0.405
27 11 0.000
28 11 -0.000
29 11 -0.000
30 11 -0.071
31 11 0.000

0 12 0.849
1 12 0.430
2 12 -0.000
3 12 -0.000
4 12 -0.768
5 12 0.000
6 12 1.005
7 12 -0.048
8 12 0.000
9 12 0.300
10 12 -0.298
11 12 -0.797
12 12 0.000
13 12 0.667
14 12 0.247
15 12 0.569
16 12 0.416
17 12 0.217
18 12 1.439
19 12 0.000
20 12 -0.218
21 12 -0.000
22 12 0.318
23 12 -0.372
24 12 0.000
25 12 0.000
26 12 0.000
27 12 0.634
28 12 1.276
29 12 0.000
30 12 0.297
31 12 0.000

0 13 -0.078
1 13 0.000
2 13 -0.000
3 13 -0.192
4 13 -0.000
5 13 -0.000
6 13 0.078
7 13 -0.000
8 13 0.976
9 13 -0.278
10 13 -0.163
11 13 -0.073
12 13 0.667
13 13 0.000
14 13 0.437
15 13 0.153
16 13 -0.477
17 13 0.380
18 13 0.037
19 13 -0.375
20 13 -0.000
21 13 0.126
22 13 -0.000
23 13 0.574
24 13 -0.000
25 13 1.425
26 13 0.243
27 13 0.000
28 13 0.009
29 13 -0.223
30 13 -0.000
31 13 -0.505

0 14 -0.842
1 14 0.000
2 14 0.000
3 14 0.116
4 14 0.068
5 14 -0.243
6 14 -0.000
7 14 0.000
8 14 0.000
9 14 0.036
10 14 0.279
11 14 0.000
12 14 0.247
13 14 0.437
14 14 0.000
15 14 1.001
16 14 -0.020
17 14 -0.065
18 14 0.000
19 14 -0.565
20 14 0.000
21 14 0.000
22 14 0.000
23 14 0.000
24 14 0.000
25 14 0.000
26 14 0.000
27 14 0.168
28 14 -0.000
29 14 -0.000
30 14 0.000
31 14 -1.054

0 15 0.000
1 15 -0.000
2 15 0.000
3 15 0.000
4 15 0.000
5 15 -0.498
6 15 0.231
7 15 0.000
8 15 -0.241
9 15 0.379
10 15 -0.185
11 15 0.000
12 15 0.569
13 15 0.153
14 15 1.001
15 15 0.000
16 15 0.413
17 15 -0.000
18 15 -0.000
19 15 0.000
20 15 -0.250
21 15 0.000
22 15 0.547
23 15 0.000
24 15 0.000
25 15 -0.000
26 15 -0.000
27 15 -0.000
28 15 0.000
29 15 0.000
30 15 0.000
31 15 -0.000

0 16 -0.000
1 16 1.017
2 16 0.000
3 16 -0.000
4 16 -0.021
5 16 -0.000
6 16 0.000
7 16 -0.000
8 16 -0.037
9 16 -0.000
10 16 0.000
11 16 0.676
12 16 0.416
13 16 -0.477
14 16 -0.020
15 16 0.413
16 16 0.000
17 16 0.065
18 16 0.198
19 16 -0.580
20 16 0.000
21 16 0.555
22 16 0.416
23 16 -0.000
24 16 -0.450
25 16 0.773
26 16 0.000
27 16 0.000
28 16 -0.166
29 16 0.820
30 16 0.000
31 16 0.000

0 17 0.000
1 17 0.000
2 17 -0.000
3 17 0.000
4 17 0.300
5 17 0.391
6 17 0.000
7 17 0.000
8 17 -1.227
9 17 0.000
10 17 0.388
11 17 -0.000
12 17 0.217
13 17 0.380
14 17 -0.065
15 17 -0.000
16 17 0.065
17 17 0.000
18 17 -0.572
19 17 0.000
20 17 -0.000
21 17 0.306
22 17 0.000
23 17 0.000
24 17 -0.000
25 17 -0.000
26 17 0.769
27 17 -0.600
28 17 -0.093
29 17 0.000
30 17 0.000
31 17 -0.000

0 18 0.261
1 18 -0.000
2 18 0.000
3 18 -0.000
4 18 0.049
5 18 0.000
6 18 0.000
7 18 0.000
8 18 -0.000
9 18 -0.239
10 18 0.019
11 18 -0.000
12 18 1.439
13 18 0.037
14 18 0.000
15 18 -0.000
16 18 0.198
17 18 -0.572
18 18 0.000
19 18 0.000
20 18 -0.000
21 18 1.095
22 18 0.000
23 18 0.000
24 18 0.000
25 18 0.000
26 18 -0.000
27 18 0.678
28 18 0.827
29 18 0.000
30 18 -0.000
31 18 -0.000

0 19 0.320
1 19 0.000
2 19 0.000
3 19 0.000
4 19 -0.632
5 19 0.191
6 19 0.000
7 19 0.000
8 19 0.912
9 19 -0.000
10 19 1.108
11 19 0.000
12 19 0.000
13 19 -0.375
14 19 -0.565
15 19 0.000
16 19 -0.580
17 19 0.000
18 19 0.000
19 19 0.000
20 19 -0.095
21 19 -0.000
22 19 0.614
23 19 -0.000
24 19 -0.000
25 19 0.181
26 19 -0.000
27 19 -0.000
28 19 0.000
29 19 -0.000
30 19 0.000
31 19 0.802

0 20 0.000
1 20 0.747
2 20 0.000
3 20 0.000
4 20 -0.000
5 20 0.277
6 20 -0.366
7 20 0.000
8 20 0.274
9 20 0.032
10 20 0.000
11 20 0.000
12 20 -0.218
13 20 -0.000
14 20 0.000
15 20 -0.250
16 20 0.000
17 20 -0.000
18 20 -0.000
19 20 -0.095
20 20 0.000
21 20 0.000
22 20 0.000
23 20 0.224
24 20 0.000
25 20 0.000
26 20 -0.000
27 20 -0.399
28 20 -0.000
29 20 -0.000
30 20 0.000
31 20 -0.000

0 21 0.112
1 21 0.000
2 21 0.039
3 21 -0.113
4 21 -0.000
5 21 0.000
6 21 -0.000
7 21 0.000
8 21 0.000
9 21 -0.642
10 21 -0.000
11 21 -0.000
12 21 -0.000
13 21 0.126
14 21 0.000
15 21 0.000
16 21 0.555
17 21 0.306
18 21 1.095
19 21 -0.000
20 21 0.000
21 21 0.000
22 21 -0.000
23 21 -0.184
24 21 0.100
25 21 0.000
26 21 0.000
27 21 -0.000
28 21 0.000
29 21 -0.000
30 21 0.000
31 21 0.000

0 22 -0.580
1 22 0.000
2 22 -0.000
3 22 0.314
4 22 0.000
5 22 -0.000
6 22 -0.324
7 22 0.000
8 22 -0.000
9 22 -0.000
10 22 0.098
11 22 0.000
12 22 0.318
13 22 -0.000
14 22 0.000
15 22 0.547
16 22 0.416
17 22 0.000
18 22 0.000
19 22 0.614
20 22 0.000
21 22 -0.000
22 22 0.000
23 22 0.000
24 22 -0.000
25 22 0.713
26 22 -0.000
27 22 0.000
28 22 0.000
29 22 -0.000
30 22 0.177
31 22 -0.000

0 23 -0.000
1 23 0.000
2 23 0.000
3 23 -0.668
4 23 0.000
5 23 0.000
6 23 0.000
7 23 -0.000
8 23 0.275
9 23 0.383
10 23 0.372
11 23 -0.000
12 23 -0.372
13 23 0.574
14 23 0.000
15 23 0.000
16 23 -0.000
17 23 0.000
18 23 0.000
19 23 -0.000
20 23 0.224
21 23 -0.184
22 23 0.000
23 23 0.000
24 23 -0.000
25 23 -0.000
26 23 0.010
27 23 -0.000
28 23 -0.000
29 23 -0.635
30 23 0.000
31 23 0.000

0 24 1.022
1 24 0.362
2 24 -0.000
3 24 -0.000
4 24 0.000
5 24 0.174
6 24 -0.697
7 24 -0.000
8 24 -0.147
9 24 0.000
10 24 0.000
11 24 -0.277
12 24 0.000
13 24 -0.000
14 24 0.000
15 24 0.000
16 24 -0.450
17 24 -0.000
18 24 0.000
19 24 -0.000
20 24 0.000
21 24 0.100
22 24 -0.000
23 24 -0.000
24 24 0.000
25 24 -0.511
26 24 -0.050
27 24 -0.413
28 24 -0.000
29 24 -0.530
30 24 -0.222
31 24 0.000

0 25 0.000
1 25 -0.000
2 25 0.000
3 25 0.000
4 25 -0.000
5 25 -0.778
6 25 -0.000
7 25 -0.420
8 25 -0.010
9 25 0.000
10 25 0.000
11 25 0.000
12 25 0.000
13 25 1.425
14 25 0.000
15 25 -0.000
16 25 0.773
17 25 -0.000
18 25 0.000
19 25 0.181
20 25 0.000
21 25 0.000
22 25 0.713
23 25 -0.000
24 25 -0.511
25 25 0.000
26 25 0.000
27 25 0.453
28 25 -0.000
29 25 0.000
30 25 0.000
31 25 -0.000

0 26 0.000
1 26 -0.000
2 26 -0.000
3 26 0.565
4 26 0.000
5 26 -0.736
6 26 -0.000
7 26 0.000
8 26 0.000
9 26 0.000
10 26 -0.106
11 26 -0.405
12 26 0.000
13 26 0.243
14 26 0.000
15 26 -0.000
16 26 0.000
17 26 0.769
18 26 -0.000
19 26 -0.000
20 26 -0.000
21 26 0.000
22 26 -0.000
23 26 0.010
24 26 -0.050
25 26 0.000
26 26 0.000
27 26 0.000
28 26 0.000
29 26 1.194
30 26 0.000
31 26 -0.045

0 27 0.000
1 27 -0.000
2 27 0.000
3 27 0.000
4 27 0.000
5 27 0.000
6 27 0.000
7 27 0.000
8 27 0.186
9 27 -0.000
10 27 -0.000
11 27 0.000
12 27 0.634
13 27 0.000
14 27 0.168
15 27 -0.000
16 27 0.000
17 27 -0.600
18 27 0.678
19 27 -0.000
20 27 -0.399
21 27 -0.000
22 27 0.000
23 27 -0.000
24 27 -0.413
25 27 0.453
26 27 0.000
27 27 0.000
28 27 0.000
29 27 0.127
30 27 0.000
31 27 0.000

0 28 0.819
1 28 0.000
2 28 0.000
3 28 0.000
4 28 0.000
5 28 0.000
6 28 0.292
7 28 0.000
8 28 1.031
9 28 0.000
10 28 0.000
11 28 -0.000
12 28 1.276
13 28 0.009
14 28 -0.000
15 28 0.000
16 28 -0.166
17 28 -0.093
18 28 0.827
19 28 0.000
20 28 -0.000
21 28 0.000
22 28 0.000
23 28 -0.000
24 28 -0.000
25 28 -0.000
26 28 0.000
27 28 0.000
28 28 0.000
29 28 -0.000
30 28 -0.000
31 28 0.644

0 29 0.000
1 29 0.000
2 29 0.000
3 29 -0.000
4 29 0.000
5 29 0.420
6 29 -0.000
7 29 0.000
8 29 0.000
9 29 -0.769
10 29 -0.000
11 29 -0.000
12 29 0.000
13 29 -0.223
14 29 -0.000
15 29 0.000
16 29 0.820
17 29 0.000
18 29 0.000
19 29 -0.000
20 29 -0.000
21 29 -0.000
22 29 -0.000
23 29 -0.635
24 29 -0.530
25 29 0.000
26 29 1.194
27 29 0.127
28 29 -0.000
29 29 0.000
30 29 -0.000
31 29 -0.000

0 30 -0.737
1 30 0.000
2 30 -0.000
3 30 -0.000
4 30 -0.027
5 30 0.000
6 30 -0.000
7 30 0.000
8 30 0.000
9 30 -0.760
10 30 -0.198
11 30 -0.071
12 30 0.297
13 30 -0.000
14 30 0.000
15 30 0.000
16 30 0.000
17 30 0.000
18 30 -0.000
19 30 0.000
20 30 0.000
21 30 0.000
22 30 0.177
23 30 0.000
24 30 -0.222
25 30 0.000
26 30 0.000
27 30 0.000
28 30 -0.000
29 30 -0.000
30 30 0.000
31 30 0.000

0 31 0.000
1 31 0.000
2 31 -0.605
3 31 0.000
4 31 0.000
5 31 0.000
6 31 0.000
7 31 0.000
8 31 0.000
9 31 0.017
10 31 -0.177
11 31 0.000
12 31 0.000
13 31 -0.505
14 31 -1.054
15 31 -0.000
16 31 0.000
17 31 -0.000
18 31 -0.000
19 31 0.802
20 31 -0.000
21 31 0.000
22 31 -0.000
23 31 0.000
24 31 0.000
25 31 -0.000
26 31 -0.045
27 31 0.000
28 31 0.644
29 31 -0.000
30 31 0.000
31 31 0.000

==> data/example_erdos_renyi.dat <==
0 0 0.000
1 0 0.302
2 0 -0.000
3 0 0.003
4 0 -0.000
5 0 -0.226
6 0 -0.497
7 0 0.097
8 0 0.000
9 0 -0.046
10 0 0.466
11 0 0.000
12 0 0.021
13 0 0.000
14 0 0.022
15 0 0.865
16 0 0.613
17 0 -0.000
18 0 -0.000
19 0 -0.000
20 0 0.034
21 0 -0.119
22 0 -0.000
23 0 0.106
24 0 0.020
25 0 -0.000
26 0 0.685
27 0 0.492
28 0 0.543
29 0 0.000
30 0 0.548
31 0 0.000

0 1 0.302
1 1 0.000
2 1 -0.058
3 1 -0.000
4 1 0.000
5 1 -0.000
6 1 0.192
7 1 -0.000
8 1 -0.000
9 1 0.618
10 1 0.000
11 1 0.000
12 1 0.357
13 1 0.032
14 1 0.460
15 1 -0.000
16 1 0.000
17 1 0.000
18 1 -0.000
19 1 0.000
20 1 0.000
21 1 0.685
22 1 0.766
23 1 0.000
24 1 0.000
25 1 -0.359
26 1 0.428
27 1 0.000
28 1 0.000
29 1 -0.497
30 1 -0.000
31 1 0.000

0 2 -0.000
1 2 -0.058
2 2 0.000
3 2 0.483
4 2 -0.160
5 2 -0.000
6 2 -0.000
7 2 -0.453
8 2 0.180
9 2 0.000
10 2 -0.000
11 2 0.000
12 2 0.357
13 2 0.530
14 2 0.136
15 2 0.189
16 2 0.000
17 2 -0.000
18 2 0.769
19 2 0.000
20 2 0.092
21 2 0.000
22 2 -0.000
23 2 -0.000
24 2 0.000
25 2 0.478
26 2 0.232
27 2 1.036
28 2 -0.000
29 2 -0.000
30 2 0.000
31 2 0.000

0 3 0.003
1 3 -0.000
2 3 0.483
3 3 0.000
4 3 0.154
5 3 0.282
6 3 -0.000
7 3 -0.000
8 3 0.723
9 3 -0.000
10 3 -0.000
11 3 0.014
12 3 0.384
13 3 0.869
14 3 0.817
15 3 -0.000
16 3 0.386
17 3 -0.018
18 3 0.000
19 3 0.000
20 3 0.000
21 3 -0.056
22 3 -0.000
23 3 0.000
24 3 0.360
25 3 -0.000
26 3 0.000
27 3 0.000
28 3 0.475
29 3 0.000
30 3 -0.000
31 3 0.000

0 4 -0.000
1 4 0.000
2 4 -0.160
3 4 0.154
4 4 0.000
5 4 0.000
6 4 -0.000
7 4 0.130
8 4 0.000
9 4 0.000
10 4 0.000
11 4 0.176
12 4 -0.000
13 4 0.000
14 4 1.060
15 4 -0.000
16 4 0.448
17 4 -0.000
18 4 0.000
19 4 0.054
20 4 0.000
21 4 0.000
22 4 0.000
23 4 0.310
24 4 -0.594
25 4 0.000
26 4 -0.185
27 4 0.000
28 4 0.782
29 4 0.000
30 4 -0.000
31 4 0.080

0 5 -0.226
1 5 -0.000
2 5 -0.000
3 5 0.282
4 5 0.000
5 5 0.000
6 5 0.000
7 5 0.000
8 5 0.000
9 5 0.000
10 5 0.000
11 5 1.386
12 5 -0.000
13 5 -0.000
14 5 0.000
15 5 0.459
16 5 -0.000
17 5 0.000
18 5 -0.445
19 5 1.108
20 5 0.000
21 5 0.000
22 5 0.042
23 5 -0.000
24 5 -0.000
25 5 -0.000
26 5 0.000
27 5 0.000
28 5 -0.000
29 5 -0.000
30 5 0.000
31 5 0.000

0 6 -0.497
1 6 0.192
2 6 -0.000
3 6 -0.000
4 6 -0.000
5 6 0.000
6 6 0.000
7 6 -0.000
8 6 -0.708
9 6 -0.000
10 6 -0.034
11 6 1.674
12 6 -0.265
13 6 0.000
14 6 0.000
15 6 -0.142
16 6 0.000
17 6 0.000
18 6 0.232
19 6 0.000
20 6 0.881
21 6 -0.510
22 6 -0.000
23 6 0.055
24 6 0.000
25 6 -0.000
26 6 -0.038
27 6 0.000
28 6 -0.748
29 6 0.593
30 6 0.000
31 6 0.341

0 7 0.097
1 7 -0.000
2 7 -0.453
3 7 -0.000
4 7 0.130
5 7 0.000
6 7 -0.000
7 7 0.000
8 7 -0.000
9 7 0.000
10 7 0.000
11 7 0.000
12 7 0.000
13 7 0.377
14 7 0.000
15 7 0.000
16 7 -0.495
17 7 0.516
18 7 -0.000
19 7 0.000
20 7 -0.379
21 7 -0.000
22 7 -0.000
23 7 -0.000
24 7 0.000
25 7 0.000
26 7 0.000
27 7 0.000
28 7 -0.303
29 7 0.297
30 7 0.000
31 7 0.000

0 8 0.000
1 8 -0.000
2 8 0.180
3 8 0.723
4 8 0.000
5 8 0.000
6 8 -0.708
7 8 -0.000
8 8 0.000
9 8 0.104
10 8 0.000
11 8 -0.541
12 8 0.050
13 8 -0.000
14 8 0.000
15 8 0.279
16 8 -0.696
17 8 0.289
18 8 0.000
19 8 0.787
20 8 -0.000
21 8 0.000
22 8 -0.000
23 8 0.242
24 8 -0.000
25 8 0.000
26 8 -0.000
27 8 -0.000
28 8 -0.000
29 8 -0.211
30 8 0.000
31 8 0.000

0 9 -0.046
1 9 0.618
2 9 0.000
3 9 -0.000
4 9 0.000
5 9 0.000
6 9 -0.000
7 9 0.000
8 9 0.104
9 9 0.000
10 9 0.000
11 9 -0.000
12 9 0.000
13 9 0.477
14 9 0.000
15 9 0.360
16 9 0.000
17 9 0.000
18 9 0.016
19 9 0.000
20 9 0.000
21 9 -0.000
22 9 0.000
23 9 0.258
24 9 0.984
25 9 -0.727
26 9 -0.000
27 9 -0.220
28 9 0.106
29 9 0.594
30 9 -0.279
31 9 0.999

0 10 0.466
1 10 0.000
2 10 -0.000
3 10 -0.000
4 10 0.000
5 10 0.000
6 10 -0.034
7 10 0.000
8 10 0.000
9 10 0.000
10 10 0.000
11 10 -0.075
12 10 -0.000
13 10 -0.000
14 10 0.000
15 10 -0.495
16 10 0.207
17 10 0.000
18 10 0.644
19 10 -0.697
20 10 0.392
21 10 -0.000
22 10 0.000
23 10 0.000
24 10 0.107
25 10 0.000
26 10 -0.000
27 10 -0.000
28 10 0.000
29 10 -0.000
30 10 -0.779
31 10 0.325

0 11 0.000
1 11 0.000
2 11 0.000
3 11 0.014
4 11 0.176
5 11 1.386
6 11 1.674
7 11 0.000
8 11 -0.541
9 11 -0.000
10 11 -0.075
11 11 0.000
12 11 -0.098
13 11 0.000
14 11 0.000
15 11 -0.749
16 11 0.566
17 11 0.000
18 11 -0.000
19 11 0.407
20 11 -0.164
21 11 1.196
22 11 -0.000
23 11 -0.000
24 11 1.023
25 11 0.045
26 11 -0.039
27 11 -0.000
28 11 -0.000
29 11 0.000
30 11 0.000
31 11 -0.000

0 12 0.021
1 12 0.357
2 12 0.357
3 12 0.384
4 12 -0.000
5 12 -0.000
6 12 -0.265
7 12 0.000
8 12 0.050
9 12 0.000
10 12 -0.000
11 12 -0.098
12 12 0.000
13 12 -0.000
14 12 0.063
15 12 -0.009
16 12 0.000
17 12 0.000
18 12 0.000
19 12 0.172
20 12 -0.381
21 12 -0.175
22 12 0.274
23 12 0.251
24 12 0.000
25 12 0.000
26 12 0.000
27 12 0.000
28 12 -0.000
29 12 0.149
30 12 0.167
31 12 0.368

0 13 0.000
1 13 0.032
2 13 0.530
3 13 0.869
4 13 0.000
5 13 -0.000
6 13 0.000
7 13 0.377
8 13 -0.000
9 13 0.477
10 13 -0.000
11 13 0.000
12 13 -0.000
13 13 0.000
14 13 0.706
15 13 0.000
16 13 -0.171
17 13 -0.564
18 13 0.563
19 13 0.000
20 13 0.000
21 13 -0.000
22 13 0.000
23 13 0.000
24 13 0.000
25 13 0.264
26 13 -0.000
27 13 0.446
28 13 1.001
29 13 -0.000
30 13 0.000
31 13 0.000

0 14 0.022
1 14 0.460
2 14 0.136
3 14 0.817
4 14 1.060
5 14 0.000
6 14 0.000
7 14 0.000
8 14 0.000
9 14 0.000
10 14 0.000
11 14 0.000
12 14 0.063
13 14 0.706
14 14 0.000
15 14 0.000
16 14 -0.448
17 14 -0.000
18 14 -0.321
19 14 0.029
20 14 -1.094
21 14 0.774
22 14 -0.000
23 14 -0.411
24 14 -0.585
25 14 0.000
26 14 0.000
27 14 0.000
28 14 0.000
29 14 -0.307
30 14 0.246
31 14 -0.000

0 15 0.865
1 15 -0.000
2 15 0.189
3 15 -0.000
4 15 -0.000
5 15 0.459
6 15 -0.142
7 15 0.000
8 15 0.279
9 15 0.360
10 15 -0.495
11 15 -0.749
12 15 -0.009
13 15 0.000
14 15 0.000
15 15 0.000
16 15 -0.741
17 15 -0.000
18 15 -0.274
19 15 -0.000
20 15 -0.000
21 15 0.828
22 15 0.000
23 15 -0.000
24 15 -0.000
25 15 -0.000
26 15 -0.000
27 15 0.000
28 15 -0.000
29 15 -0.000
30 15 0.000
31 15 0.000

0 16 0.613
1 16 0.000
2 16 0.000
3 16 0.386
4 16 0.448
5 16 -0.000
6 16 0.000
7 16 -0.495
8 16 -0.696
9 16 0.000
10 16 0.207
11 16 0.566
12 16 0.000
13 16 -0.171
14 16 -0.448
15 16 -0.741
16 16 0.000
17 16 -0.000
18 16 0.095
19 16 -0.000
20 16 0.000
21 16 -0.411
22 16 0.439
23 16 0.000
24 16 -0.321
25 16 -0.000
26 16 -0.108
27 16 -1.067
28 16 -0.000
29 16 -0.030
30 16 0.053
31 16 -0.195

0 17 -0.000
1 17 0.000
2 17 -0.000
3 17 -0.018
4 17 -0.000
5 17 0.000
6 17 0.000
7 17 0.516
8 17 0.289
9 17 0.000
10 17 0.000
11 17 0.000
12 17 0.000
13 17 -0.564
14 17 -0.000
15 17 -0.000
16 17 -0.000
17 17 0.000
18 17 -0.238
19 17 0.000
20 17 -0.000
21 17 0.222
22 17 0.744
23 17 -0.388
24 17 0.000
25 17 -0.488
26 17 0.000
27 17 -0.000
28 17 -0.695
29 17 -0.000
30 17 -0.000
31 17 0.145

0 18 -0.000
1 18 -0.000
2 18 0.769
3 18 0.000
4 18 0.000
5 18 -0.445
6 18 0.232
7 18 -0.000
8 18 0.000
9 18 0.016
10 18 0.644
11 18 -0.000
12 18 0.000
13 18 0.563
14 18 -0.321
15 18 -0.274
16 18 0.095
17 18 -0.238
18 18 0.000
19 18 -0.000
20 18 0.187
21 18 0.476
22 18 -0.000
23 18 0.130
24 18 0.000
25 18 0.000
26 18 0.376
27 18 0.000
28 18 0.141
29 18 -0.203
30 18 0.121
31 18 0.935

0 19 -0.000
1 19 0.000
2 19 0.000
3 19 0.000
4 19 0.054
5 19 1.108
6 19 0.000
7 19 0.000
8 19 0.787
9 19 0.000
10 19 -0.697
11 19 0.407
12 19 0.172
13 19 0.000
14 19 0.029
15 19 -0.000
16 19 -0.000
17 19 0.000
18 19 -0.000
19 19 0.000
20 19 -0.060
21 19 0.000
22 19 0.000
23 19 1.100
24 19 -0.000
25 19 -0.000
26 19 -0.672
27 19 0.000
28 19 0.000
29 19 -0.000
30 19 0.000
31 19 -0.000

0 20 0.034
1 20 0.000
2 20 0.092
3 20 0.000
4 20 0.000
5 20 0.000
6 20 0.881
7 20 -0.379
8 20 -0.000
9 20 0.000
10 20 0.392
11 20 -0.164
12 20 -0.381
13 20 0.000
14 20 -1.094
15 20 -0.000
16 20 0.000
17 20 -0.000
18 20 0.187
19 20 -0.060
20 20 0.000
21 20 -0.000
22 20 0.000
23 20 0.247
24 20 -0.000
25 20 0.665
26 20 -0.000
27 20 0.000
28 20 0.997
29 20 -0.000
30 20 -0.289
31 20 0.000

0 21 -0.119
1 21 0.685
2 21 0.000
3 21 -0.056
4 21 0.000
5 21 0.000
6 21 -0.510
7 21 -0.000
8 21 0.000
9 21 -0.000
10 21 -0.000
11 21 1.196
12 21 -0.175
13 21 -0.000
14 21 0.774
15 21 0.828
16 21 -0.411
17 21 0.222
18 21 0.476
19 21 0.000
20 21 -0.000
21 21 0.000
22 21 -0.473
23 21 0.221
24 21 0.000
25 21 -0.000
26 21 -0.313
27 21 -0.078
28 21 0.000
29 21 0.024
30 21 -0.000
31 21 0.000

0 22 -0.000
1 22 0.766
2 22 -0.000
3 22 -0.000
4 22 0.000
5 22 0.042
6 22 -0.000
7 22 -0.000
8 22 -0.000
9 22 0.000
10 22 0.000
11 22 -0.000
12 22 0.274
13 22 0.000
14 22 -0.000
15 22 0.000
16 22 0.439
17 22 0.744
18 22 -0.000
19 22 0.000
20 22 0.000
21 22 -0.473
22 22 0.000
23 22 0.000
24 22 0.782
25 22 0.000
26 22 -0.546
27 22 -0.000
28 22 0.057
29 22 0.000
30 22 -0.032
31 22 -0.000

0 23 0.106
1 23 0.000
2 23 -0.000
3 23 0.000
4 23 0.310
5 23 -0.000
6 23 0.055
7 23 -0.000
8 23 0.242
9 23 0.258
10 23 0.000
11 23 -0.000
12 23 0.251
13 23 0.000
14 23 -0.411
15 23 -0.000
16 23 0.000
17 23 -0.388
18 23 0.130
19 23 1.100
20 23 0.247
21 23 0.221
22 23 0.000
23 23 0.000
24 23 0.000
25 23 0.000
26 23 0.583
27 23 -0.297
28 23 0.177
29 23 0.000
30 23 0.049
31 23 0.000

0 24 0.020
1 24 0.000
2 24 0.000
3 24 0.360
4 24 -0.594
5 24 -0.000
6 24 0.000
7 24 0.000
8 24 -0.000
9 24 0.984
10 24 0.107
11 24 1.023
12 24 0.000
13 24 0.000
14 24 -0.585
15 24 -0.000
16 24 -0.321
17 24 0.000
18 24 0.000
19 24 -0.000
20 24 -0.000
21 24 0.000
22 24 0.782
23 24 0.000
24 24 0.000
25 24 0.000
26 24 0.202
27 24 0.035
28 24 0.000
29 24 0.000
30 24 -0.000
31 24 -0.000

0 25 -0.000
1 25 -0.359
2 25 0.478
3 25 -0.000
4 25 0.000
5 25 -0.000
6 25 -0.000
7 25 0.000
8 25 0.000
9 25 -0.727
10 25 0.000
11 25 0.045
12 25 0.000
13 25 0.264
14 25 0.000
15 25 -0.000
16 25 -0.000
17 25 -0.488
18 25 0.000
19 25 -0.000
20 25 0.665
21 25 -0.000
22 25 0.000
23 25 0.000
24 25 0.000
25 25 0.000
26 25 -0.000
27 25 0.151
28 25 0.727
29 25 1.134
30 25 0.147
31 25 -0.000

0 26 0.685
1 26 0.428
2 26 0.232
3 26 0.000
4 26 -0.185
5 26 0.000
6 26 -0.038
7 26 0.000
8 26 -0.000
9 26 -0.000
10 26 -0.000
11 26 -0.039
12 26 0.000
13 26 -0.000
14 26 0.000
15 26 -0.000
16 26 -0.108
17 26 0.000
18 26 0.376
19 26 -0.672
20 26 -0.000
21 26 -0.313
22 26 -0.546
23 26 0.583
24 26 0.202
25 26 -0.000
26 26 0.000
27 26 0.607
28 26 0.000
29 26 0.000
30 26 -0.505
31 26 0.521

0 27 0.492
1 27 0.000
2 27 1.036
3 27 0.000
4 27 0.000
5 27 0.000
6 27 0.000
7 27 0.000
8 27 -0.000
9 27 -0.220
10 27 -0.000
11 27 -0.000
12 27 0.000
13 27 0.446
14 27 0.000
15 27 0.000
16 27 -1.067
17 27 -0.000
18 27 0.000
19 27 0.000
20 27 0.000
21 27 -0.078
22 27 -0.000
23 27 -0.297
24 27 0.035
25 27 0.151
26 27 0.607
27 27 0.000
28 27 0.179
29 27 -0.000
30 27 0.000
31 27 0.000

0 28 0.543
1 28 0.000
2 28 -0.000
3 28 0.475
4 28 0.782
5 28 -0.000
6 28 -0.748
7 28 -0.303
8 28 -0.000
9 28 0.106
10 28 0.000
11 28 -0.000
12 28 -0.000
13 28 1.001
14 28 0.000
15 28 -0.000
16 28 -0.000
17 28 -0.695
18 28 0.141
19 28 0.000
20 28 0.997
21 28 0.000
22 28 0.057
23 28 0.177
24 28 0.000
25 28 0.727
26 28 0.000
27 28 0.179
28 28 0.000
29 28 0.000
30 28 -0.063
31 28 -0.000

0 29 0.000
1 29 -0.497
2 29 -0.000
3 29 0.000
4 29 0.000
5 29 -0.000
6 29 0.593
7 29 0.297
8 29 -0.211
9 29 0.594
10 29 -0.000
11 29 0.000
12 29 0.149
13 29 -0.000
14 29 -0.307
15 29 -0.000
16 29 -0.030
17 29 -0.000
18 29 -0.203
19 29 -0.000
20 29 -0.000
21 29 0.024
22 29 0.000
23 29 0.000
24 29 0.000
25 29 1.134
26 29 0.000
27 29 -0.000
28 29 0.000
29 29 0.000
30 29 0.088
31 29 -0.000

0 30 0.548
1 30 -0.000
2 30 0.000
3 30 -0.000
4 30 -0.000
5 30 0.000
6 30 0.000
7 30 0.000
8 30 0.000
9 30 -0.279
10 30 -0.779
11 30 0.000
12 30 0.167
13 30 0.000
14 30 0.246
15 30 0.000
16 30 0.053
17 30 -0.000
18 30 0.121
19 30 0.000
20 30 -0.289
21 30 -0.000
22 30 -0.032
23 30 0.049
24 30 -0.000
25 30 0.147
26 30 -0.505
27 30 0.000
28 30 -0.063
29 30 0.088
30 30 0.000
31 30 -0.557

0 31 0.000
1 31 0.000
2 31 0.000
3 31 0.000
4 31 0.080
5 31 0.000
6 31 0.341
7 31 0.000
8 31 0.000
9 31 0.999
10 31 0.325
11 31 -0.000
12 31 0.368
13 31 0.000
14 31 -0.000
15 31 0.000
16 31 -0.195
17 31 0.145
18 31 0.935
19 31 -0.000
20 31 0.000
21 31 0.000
22 31 -0.000
23 31 0.000
24 31 -0.000
25 31 -0.000
26 31 0.521
27 31 0.000
28 31 -0.000
29 31 -0.000
30 31 -0.557
31 31 0.000

==> data/example_newman_watts.dat <==
0 0 0.000
1 0 0.779
2 0 -0.187
3 0 -0.124
4 0 -0.677
5 0 -0.000
6 0 -0.000
7 0 0.000
8 0 0.000
9 0 -0.000
10 0 0.000
11 0 0.448
12 0 0.000
13 0 0.000
14 0 0.269
15 0 -0.000
16 0 0.000
17 0 0.000
18 0 -0.000
19 0 -0.000
20 0 -0.045
21 0 0.000
22 0 0.000
23 0 0.000
24 0 0.000
25 0 -0.000
26 0 0.000
27 0 0.000
28 0 0.517
29 0 0.087
30 0 0.115
31 0 0.231

0 1 0.779
1 1 0.000
2 1 0.106
3 1 -0.313
4 1 0.130
5 1 -0.507
6 1 0.000
7 1 0.000
8 1 0.000
9 1 -0.000
10 1 -0.000
11 1 -0.000
12 1 0.000
13 1 0.000
14 1 0.000
15 1 0.000
16 1 -0.000
17 1 -0.000
18 1 0.000
19 1 1.297
20 1 0.000
21 1 -0.625
22 1 0.263
23 1 0.000
24 1 -0.000
25 1 0.482
26 1 0.000
27 1 0.000
28 1 -0.000
29 1 -0.296
30 1 1.492
31 1 -0.740

0 2 -0.187
1 2 0.106
2 2 0.000
3 2 0.062
4 2 0.123
5 2 -0.100
6 2 0.035
7 2 -0.154
8 2 0.000
9 2 0.175
10 2 0.000
11 2 -0.000
12 2 -0.000
13 2 0.000
14 2 0.000
15 2 0.000
16 2 0.000
17 2 0.000
18 2 0.000
19 2 0.000
20 2 0.000
21 2 -0.098
22 2 0.690
23 2 0.000
24 2 -0.000
25 2 -0.000
26 2 0.000
27 2 0.000
28 2 0.000
29 2 -0.000
30 2 0.214
31 2 0.895

0 3 -0.124
1 3 -0.313
2 3 0.062
3 3 0.000
4 3 0.145
5 3 0.842
6 3 0.514
7 3 -0.238
8 3 0.000
9 3 0.000
10 3 0.000
11 3 0.000
12 3 -0.365
13 3 0.000
14 3 -0.000
15 3 0.000
16 3 0.568
17 3 -0.000
18 3 0.000
19 3 -0.000
20 3 -0.127
21 3 -0.000
22 3 0.000
23 3 0.000
24 3 -0.000
25 3 0.000
26 3 0.000
27 3 -0.000
28 3 0.000
29 3 -0.000
30 3 -0.000
31 3 0.668

0 4 -0.677
1 4 0.130
2 4 0.123
3 4 0.145
4 4 0.000
5 4 0.281
6 4 0.738
7 4 -0.718
8 4 -1.408
9 4 -0.000
10 4 0.000
11 4 0.000
12 4 0.000
13 4 0.000
14 4 0.000
15 4 -0.000
16 4 0.000
17 4 0.000
18 4 0.000
19 4 -0.000
20 4 -0.000
21 4 -0.000
22 4 -0.000
23 4 0.000
24 4 0.000
25 4 -0.000
26 4 -0.000
27 4 0.000
28 4 0.000
29 4 0.460
30 4 0.000
31 4 -0.000

0 5 -0.000
1 5 -0.507
2 5 -0.100
3 5 0.842
4 5 0.281
5 5 0.000
6 5 0.813
7 5 -0.001
8 5 -1.616
9 5 -1.181
10 5 0.724
11 5 0.093
12 5 -0.000
13 5 0.000
14 5 0.000
15 5 0.522
16 5 -0.000
17 5 0.000
18 5 -0.000
19 5 0.000
20 5 0.000
21 5 0.000
22 5 0.000
23 5 0.000
24 5 -0.000
25 5 0.000
26 5 -0.000
27 5 0.000
28 5 -0.520
29 5 0.417
30 5 -0.000
31 5 -0.000

0 6 -0.000
1 6 0.000
2 6 0.035
3 6 0.514
4 6 0.738
5 6 0.813
6 6 0.000
7 6 0.091
8 6 0.691
9 6 0.454
10 6 -0.107
11 6 0.000
12 6 -0.000
13 6 0.000
14 6 -0.000
15 6 0.000
16 6 0.000
17 6 0.000
18 6 -0.381
19 6 -0.000
20 6 0.000
21 6 -0.000
22 6 0.000
23 6 1.109
24 6 -0.000
25 6 0.000
26 6 0.000
27 6 -0.453
28 6 0.000
29 6 0.000
30 6 -0.000
31 6 -0.000

0 7 0.000
1 7 0.000
2 7 -0.154
3 7 -0.238
4 7 -0.718
5 7 -0.001
6 7 0.091
7 7 0.000
8 7 0.493
9 7 -1.213
10 7 1.012
11 7 0.326
12 7 1.008
13 7 0.000
14 7 0.000
15 7 0.375
16 7 -0.000
17 7 0.000
18 7 -0.000
19 7 0.401
20 7 0.000
21 7 0.000
22 7 -0.000
23 7 0.000
24 7 -0.237
25 7 -0.000
26 7 -0.000
27 7 0.000
28 7 0.000
29 7 -0.000
30 7 -0.000
31 7 -0.000

0 8 0.000
1 8 0.000
2 8 0.000
3 8 0.000
4 8 -1.408
5 8 -1.616
6 8 0.691
7 8 0.493
8 8 0.000
9 8 -0.131
10 8 0.316
11 8 0.485
12 8 0.798
13 8 0.000
14 8 -0.000
15 8 0.000
16 8 0.000
17 8 -0.000
18 8 -0.877
19 8 -0.112
20 8 -0.000
21 8 0.000
22 8 0.000
23 8 -0.000
24 8 0.000
25 8 0.000
26 8 -0.430
27 8 -0.000
28 8 -0.000
29 8 0.000
30 8 0.000
31 8 -0.000

0 9 -0.000
1 9 -0.000
2 9 0.175
3 9 0.000
4 9 -0.000
5 9 -1.181
6 9 0.454
7 9 -1.213
8 9 -0.131
9 9 0.000
10 9 1.092
11 9 0.882
12 9 0.096
13 9 0.075
14 9 0.000
15 9 0.580
16 9 -0.000
17 9 -0.000
18 9 0.000
19 9 0.000
20 9 -0.000
21 9 -0.000
22 9 -0.000
23 9 0.867
24 9 0.000
25 9 0.000
26 9 0.175
27 9 -0.000
28 9 -0.000
29 9 -0.000
30 9 -0.188
31 9 -0.000

0 10 0.000
1 10 -0.000
2 10 0.000
3 10 0.000
4 10 0.000
5 10 0.724
6 10 -0.107
7 10 1.012
8 10 0.316
9 10 1.092
10 10 0.000
11 10 0.583
12 10 0.033
13 10 0.650
14 10 -0.291
15 10 0.000
16 10 -0.000
17 10 0.000
18 10 -0.000
19 10 -0.000
20 10 0.000
21 10 0.000
22 10 -0.000
23 10 0.000
24 10 -0.000
25 10 0.000
26 10 -0.000
27 10 0.000
28 10 -0.000
29 10 -0.000
30 10 0.991
31 10 0.000

0 11 0.448
1 11 -0.000
2 11 -0.000
3 11 0.000
4 11 0.000
5 11 0.093
6 11 0.000
7 11 0.326
8 11 0.485
9 11 0.882
10 11 0.583
11 11 0.000
12 11 0.341
13 11 0.135
14 11 -0.888
15 11 0.081
16 11 0.000
17 11 -0.000
18 11 0.000
19 11 0.091
20 11 0.000
21 11 -0.000
22 11 0.834
23 11 0.113
24 11 -0.000
25 11 0.000
26 11 -0.558
27 11 0.000
28 11 -0.000
29 11 0.000
30 11 -0.000
31 11 -0.000

0 12 0.000
1 12 0.000
2 12 -0.000
3 12 -0.365
4 12 0.000
5 12 -0.000
6 12 -0.000
7 12 1.008
8 12 0.798
9 12 0.096
10 12 0.033
11 12 0.341
12 12 0.000
13 12 0.030
14 12 -0.273
15 12 0.441
16 12 0.033
17 12 0.000
18 12 0.000
19 12 0.000
20 12 0.000
21 12 0.000
22 12 -0.000
23 12 0.329
24 12 0.000
25 12 -0.000
26 12 -0.000
27 12 0.000
28 12 0.000
29 12 0.248
30 12 0.000
31 12 0.000

0 13 0.000
1 13 0.000
2 13 0.000
3 13 0.000
4 13 0.000
5 13 0.000
6 13 0.000
7 13 0.000
8 13 0.000
9 13 0.075
10 13 0.650
11 13 0.135
12 13 0.030
13 13 0.000
14 13 0.746
15 13 -0.231
16 13 0.598
17 13 0.001
18 13 -0.000
19 13 -0.000
20 13 0.000
21 13 -0.000
22 13 0.000
23 13 0.000
24 13 -0.000
25 13 0.254
26 13 0.000
27 13 0.000
28 13 0.430
29 13 -0.000
30 13 -0.000
31 13 0.644

0 14 0.269
1 14 0.000
2 14 0.000
3 14 -0.000
4 14 0.000
5 14 0.000
6 14 -0.000
7 14 0.000
8 14 -0.000
9 14 0.000
10 14 -0.291
11 14 -0.888
12 14 -0.273
13 14 0.746
14 14 0.000
15 14 -0.145
16 14 0.325
17 14 0.641
18 14 0.871
19 14 0.000
20 14 0.097
21 14 0.000
22 14 0.000
23 14 -0.000
24 14 -0.836
25 14 0.000
26 14 -0.000
27 14 0.000
28 14 0.000
29 14 -0.000
30 14 -0.909
31 14 0.000

0 15 -0.000
1 15 0.000
2 15 0.000
3 15 0.000
4 15 -0.000
5 15 0.522
6 15 0.000
7 15 0.375
8 15 0.000
9 15 0.580
10 15 0.000
11 15 0.081
12 15 0.441
13 15 -0.231
14 15 -0.145
15 15 0.000
16 15 0.022
17 15 0.170
18 15 0.027
19 15 0.599
20 15 0.000
21 15 0.000
22 15 0.000
23 15 -0.000
24 15 -0.000
25 15 0.000
26 15 -0.000
27 15 0.444
28 15 0.787
29 15 0.000
30 15 0.000
31 15 0.000

0 16 0.000
1 16 -0.000
2 16 0.000
3 16 0.568
4 16 0.000
5 16 -0.000
6 16 0.000
7 16 -0.000
8 16 0.000
9 16 -0.000
10 16 -0.000
11 16 0.000
12 16 0.033
13 16 0.598
14 16 0.325
15 16 0.022
16 16 0.000
17 16 0.066
18 16 0.293
19 16 -0.114
20 16 -0.222
21 16 -0.000
22 16 0.000
23 16 0.000
24 16 0.000
25 16 -0.000
26 16 -0.000
27 16 0.000
28 16 0.000
29 16 0.000
30 16 0.000
31 16 0.000

0 17 0.000
1 17 -0.000
2 17 0.000
3 17 -0.000
4 17 0.000
5 17 0.000
6 17 0.000
7 17 0.000
8 17 -0.000
9 17 -0.000
10 17 0.000
11 17 -0.000
12 17 0.000
13 17 0.001
14 17 0.641
15 17 0.170
16 17 0.066
17 17 0.000
18 17 0.355
19 17 -0.734
20 17 0.209
21 17 -0.724
22 17 -0.000
23 17 -0.000
24 17 0.000
25 17 0.000
26 17 0.000
27 17 0.000
28 17 0.000
29 17 0.000
30 17 0.000
31 17 0.000

0 18 -0.000
1 18 0.000
2 18 0.000
3 18 0.000
4 18 0.000
5 18 -0.000
6 18 -0.381
7 18 -0.000
8 18 -0.877
9 18 0.000
10 18 -0.000
11 18 0.000
12 18 0.000
13 18 -0.000
14 18 0.871
15 18 0.027
16 18 0.293
17 18 0.355
18 18 0.000
19 18 -0.428
20 18 0.345
21 18 0.822
22 18 -0.262
23 18 0.000
24 18 0.000
25 18 -0.000
26 18 -0.000
27 18 0.000
28 18 0.000
29 18 0.000
30 18 0.000
31 18 0.000

0 19 -0.000
1 19 1.297
2 19 0.000
3 19 -0.000
4 19 -0.000
5 19 0.000
6 19 -0.000
7 19 0.401
8 19 -0.112
9 19 0.000
10 19 -0.000
11 19 0.091
12 19 0.000
13 19 -0.000
14 19 0.000
15 19 0.599
16 19 -0.114
17 19 -0.734
18 19 -0.428
19 19 0.000
20 19 -0.769
21 19 -0.243
22 19 0.640
23 19 -0.372
24 19 -0.287
25 19 -0.000
26 19 0.267
27 19 -0.000
28 19 0.000
29 19 0.000
30 19 0.000
31 19 -0.000

0 20 -0.045
1 20 0.000
2 20 0.000
3 20 -0.127
4 20 -0.000
5 20 0.000
6 20 0.000
7 20 0.000
8 20 -0.000
9 20 -0.000
10 20 0.000
11 20 0.000
12 20 0.000
13 20 0.000
14 20 0.097
15 20 0.000
16 20 -0.222
17 20 0.209
18 20 0.345
19 20 -0.769
20 20 0.000
21 20 0.005
22 20 0.547
23 20 -0.031
24 20 0.141
25 20 0.000
26 20 0.000
27 20 0.000
28 20 0.000
29 20 0.000
30 20 -0.000
31 20 0.000

0 21 0.000
1 21 -0.625
2 21 -0.098
3 21 -0.000
4 21 -0.000
5 21 0.000
6 21 -0.000
7 21 0.000
8 21 0.000
9 21 -0.000
10 21 0.000
11 21 -0.000
12 21 0.000
13 21 -0.000
14 21 0.000
15 21 0.000
16 21 -0.000
17 21 -0.724
18 21 0.822
19 21 -0.243
20 21 0.005
21 21 0.000
22 21 -0.450
23 21 -0.021
24 21 0.041
25 21 0.120
26 21 -0.000
27 21 0.000
28 21 -0.000
29 21 -0.000
30 21 0.000
31 21 0.452

0 22 0.000
1 22 0.263
2 22 0.690
3 22 0.000
4 22 -0.000
5 22 0.000
6 22 0.000
7 22 -0.000
8 22 0.000
9 22 -0.000
10 22 -0.000
11 22 0.834
12 22 -0.000
13 22 0.000
14 22 0.000
15 22 0.000
16 22 0.000
17 22 -0.000
18 22 -0.262
19 22 0.640
20 22 0.547
21 22 -0.450
22 22 0.000
23 22 -0.557
24 22 0.377
25 22 -0.126
26 22 -0.327
27 22 -0.196
28 22 -0.000
29 22 0.000
30 22 -0.000
31 22 -0.000

0 23 0.000
1 23 0.000
2 23 0.000
3 23 0.000
4 23 0.000
5 23 0.000
6 23 1.109
7 23 0.000
8 23 -0.000
9 23 0.867
10 23 0.000
11 23 0.113
12 23 0.329
13 23 0.000
14 23 -0.000
15 23 -0.000
16 23 0.000
17 23 -0.000
18 23 0.000
19 23 -0.372
20 23 -0.031
21 23 -0.021
22 23 -0.557
23 23 0.000
24 23 0.714
25 23 0.181
26 23 -0.490
27 23 -0.346
28 23 -0.000
29 23 -0.000
30 23 0.000
31 23 0.000

0 24 0.000
1 24 -0.000
2 24 -0.000
3 24 -0.000
4 24 0.000
5 24 -0.000
6 24 -0.000
7 24 -0.237
8 24 0.000
9 24 0.000
10 24 -0.000
11 24 -0.000
12 24 0.000
13 24 -0.000
14 24 -0.836
15 24 -0.000
16 24 0.000
17 24 0.000
18 24 0.000
19 24 -0.287
20 24 0.141
21 24 0.041
22 24 0.377
23 24 0.714
24 24 0.000
25 24 0.041
26 24 0.397
27 24 0.498
28 24 0.006
29 24 -0.000
30 24 -0.000
31 24 0.000

0 25 -0.000
1 25 0.482
2 25 -0.000
3 25 0.000
4 25 -0.000
5 25 0.000
6 25 0.000
7 25 -0.000
8 25 0.000
9 25 0.000
10 25 0.000
11 25 0.000
12 25 -0.000
13 25 0.254
14 25 0.000
15 25 0.000
16 25 -0.000
17 25 0.000
18 25 -0.000
19 25 -0.000
20 25 0.000
21 25 0.120
22 25 -0.126
23 25 0.181
24 25 0.041
25 25 0.000
26 25 -0.036
27 25 0.148
28 25 0.415
29 25 -0.655
30 25 0.000
31 25 0.000

0 26 0.000
1 26 0.000
2 26 0.000
3 26 0.000
4 26 -0.000
5 26 -0.000
6 26 0.000
7 26 -0.000
8 26 -0.430
9 26 0.175
10 26 -0.000
11 26 -0.558
12 26 -0.000
13 26 0.000
14 26 -0.000
15 26 -0.000
16 26 -0.000
17 26 0.000
18 26 -0.000
19 26 0.267
20 26 0.000
21 26 -0.000
22 26 -0.327
23 26 -0.490
24 26 0.397
25 26 -0.036
26 26 0.000
27 26 0.440
28 26 -0.205
29 26 0.952
30 26 0.346
31 26 -0.000

0 27 0.000
1 27 0.000
2 27 0.000
3 27 -0.000
4 27 0.000
5 27 0.000
6 27 -0.453
7 27 0.000
8 27 -0.000
9 27 -0.000
10 27 0.000
11 27 0.000
12 27 0.000
13 27 0.000
14 27 0.000
15 27 0.444
16 27 0.000
17 27 0.000
18 27 0.000
19 27 -0.000
20 27 0.000
21 27 0.000
22 27 -0.196
23 27 -0.346
24 27 0.498
25 27 0.148
26 27 0.440
27 27 0.000
28 27 0.284
29 27 0.222
30 27 0.469
31 27 0.736

0 28 0.517
1 28 -0.000
2 28 0.000
3 28 0.000
4 28 0.000
5 28 -0.520
6 28 0.000
7 28 0.000
8 28 -0.000
9 28 -0.000
10 28 -0.000
11 28 -0.000
12 28 0.000
13 28 0.430
14 28 0.000
15 28 0.787
16 28 0.000
17 28 0.000
18 28 0.000
19 28 0.000
20 28 0.000
21 28 -0.000
22 28 -0.000
23 28 -0.000
24 28 0.006
25 28 0.415
26 28 -0.205
27 28 0.284
28 28 0.000
29 28 0.041
30 28 -0.178
31 28 -0.083

0 29 0.087
1 29 -0.296
2 29 -0.000
3 29 -0.000
4 29 0.460
5 29 0.417
6 29 0.000
7 29 -0.000
8 29 0.000
9 29 -0.000
10 29 -0.000
11 29 0.000
12 29 0.248
13 29 -0.000
14 29 -0.000
15 29 0.000
16 29 0.000
17 29 0.000
18 29 0.000
19 29 0.000
20 29 0.000
21 29 -0.000
22 29 0.000
23 29 -0.000
24 29 -0.000
25 29 -0.655
26 29 0.952
27 29 0.222
28 29 0.041
29 29 0.000
30 29 0.223
31 29 0.447

0 30 0.115
1 30 1.492
2 30 0.214
3 30 -0.000
4 30 0.000
5 30 -0.000
6 30 -0.000
7 30 -0.000
8 30 0.000
9 30 -0.188
10 30 0.991
11 30 -0.000
12 30 0.000
13 30 -0.000
14 30 -0.909
15 30 0.000
16 30 0.000
17 30 0.000
18 30 0.000
19 30 0.000
20 30 -0.000
21 30 0.000
22 30 -0.000
23 30 0.000
24 30 -0.000
25 30 0.000
26 30 0.346
27 30 0.469
28 30 -0.178
29 30 0.223
30 30 0.000
31 30 -0.121

0 31 0.231
1 31 -0.740
2 31 0.895
3 31 0.668
4 31 -0.000
5 31 -0.000
6 31 -0.000
7 31 -0.000
8 31 -0.000
9 31 -0.000
10 31 0.000
11 31 -0.000
12 31 0.000
13 31 0.644
14 31 0.000
15 31 0.000
16 31 0.000
17 31 0.000
18 31 0.000
19 31 -0.000
20 31 0.000
21 31 0.452
22 31 -0.000
23 31 0.000
24 31 0.000
25 31 0.000
26 31 -0.000
27 31 0.736
28 31 -0.083
29 31 0.447
30 31 -0.121
31 31 0.000

==> data/example_partition.dat <==
0 0 0.000
1 0 0.333
2 0 -0.683
3 0 0.444
4 0 -0.156
5 0 0.089
6 0 -0.336
7 0 -0.497
8 0 0.000
9 0 0.000
10 0 0.000
11 0 -0.262
12 0 0.000
13 0 -0.000
14 0 0.000
15 0 -0.418
16 0 0.000
17 0 0.000
18 0 0.000
19 0 0.000
20 0 0.000
21 0 -0.000
22 0 0.000
23 0 0.000
24 0 0.000
25 0 0.000
26 0 0.000
27 0 0.000
28 0 0.000
29 0 -0.000
30 0 -0.000
31 0 -0.482

0 1 0.333
1 1 0.000
2 1 1.185
3 1 0.515
4 1 0.331
5 1 0.084
6 1 0.000
7 1 -0.238
8 1 -0.000
9 1 -0.000
10 1 0.000
11 1 -0.000
12 1 -0.000
13 1 -0.000
14 1 -0.000
15 1 0.000
16 1 -0.000
17 1 -0.000
18 1 -0.000
19 1 0.000
20 1 -0.000
21 1 0.000
22 1 0.000
23 1 0.000
24 1 0.000
25 1 0.000
26 1 0.000
27 1 0.000
28 1 0.000
29 1 0.000
30 1 -0.000
31 1 0.000

0 2 -0.683
1 2 1.185
2 2 0.000
3 2 0.408
4 2 0.383
5 2 -0.342
6 2 0.199
7 2 0.394
8 2 -0.000
9 2 0.000
10 2 0.000
11 2 -0.000
12 2 -0.000
13 2 0.970
14 2 0.000
15 2 0.000
16 2 -0.000
17 2 -0.000
18 2 0.000
19 2 0.000
20 2 -0.000
21 2 0.000
22 2 -0.000
23 2 -0.169
24 2 0.066
25 2 0.000
26 2 0.000
27 2 0.000
28 2 -0.000
29 2 0.000
30 2 0.000
31 2 -0.000

0 3 0.444
1 3 0.515
2 3 0.408
3 3 0.000
4 3 0.111
5 3 -0.432
6 3 -0.091
7 3 -0.013
8 3 0.000
9 3 -0.096
10 3 0.000
11 3 -0.000
12 3 0.000
13 3 0.000
14 3 -0.000
15 3 0.000
16 3 0.000
17 3 -0.000
18 3 0.000
19 3 0.000
20 3 -0.000
21 3 0.000
22 3 -0.000
23 3 0.380
24 3 -0.000
25 3 0.000
26 3 -0.000
27 3 -0.259
28 3 -0.000
29 3 0.092
30 3 0.000
31 3 0.000

0 4 -0.156
1 4 0.331
2 4 0.383
3 4 0.111
4 4 0.000
5 4 0.428
6 4 1.057
7 4 0.191
8 4 0.051
9 4 0.000
10 4 0.000
11 4 0.000
12 4 0.000
13 4 0.000
14 4 -0.000
15 4 0.000
16 4 0.000
17 4 0.000
18 4 0.000
19 4 0.000
20 4 0.000
21 4 -0.000
22 4 -0.000
23 4 0.000
24 4 0.000
25 4 0.000
26 4 -0.000
27 4 0.000
28 4 -0.219
29 4 0.000
30 4 0.000
31 4 0.000

0 5 0.089
1 5 0.084
2 5 -0.342
3 5 -0.432
4 5 0.428
5 5 0.000
6 5 0.649
7 5 0.360
8 5 0.000
9 5 -0.000
10 5 -0.000
11 5 0.436
12 5 0.000
13 5 -0.000
14 5 0.000
15 5 -0.000
16 5 0.159
17 5 0.347
18 5 0.000
19 5 -0.000
20 5 0.000
21 5 0.510
22 5 0.000
23 5 -0.000
24 5 0.000
25 5 0.000
26 5 -0.000
27 5 -0.000
28 5 -0.000
29 5 -0.000
30 5 -0.000
31 5 -0.000

0 6 -0.336
1 6 0.000
2 6 0.199
3 6 -0.091
4 6 1.057
5 6 0.649
6 6 0.000
7 6 0.249
8 6 -0.000
9 6 0.000
10 6 0.000
11 6 0.000
12 6 0.000
13 6 0.000
14 6 -0.259
15 6 0.000
16 6 0.000
17 6 0.000
18 6 -0.000
19 6 -0.000
20 6 0.000
21 6 0.000
22 6 -0.000
23 6 0.000
24 6 0.000
25 6 -0.000
26 6 -0.000
27 6 -0.000
28 6 -0.000
29 6 1.257
30 6 0.000
31 6 -0.000

0 7 -0.497
1 7 -0.238
2 7 0.394
3 7 -0.013
4 7 0.191
5 7 0.360
6 7 0.249
7 7 0.000
8 7 -0.000
9 7 0.000
10 7 0.000
11 7 0.000
12 7 -0.000
13 7 -0.000
14 7 0.000
15 7 -0.000
16 7 0.000
17 7 0.000
18 7 0.000
19 7 -0.000
20 7 -0.000
21 7 0.000
22 7 -0.000
23 7 0.160
24 7 0.000
25 7 -0.000
26 7 -0.000
27 7 0.000
28 7 0.000
29 7 0.000
30 7 0.000
31 7 -0.000

0 8 0.000
1 8 -0.000
2 8 -0.000
3 8 0.000
4 8 0.051
5 8 0.000
6 8 -0.000
7 8 -0.000
8 8 0.000
9 8 0.000
10 8 -0.324
11 8 -0.028
12 8 -0.366
13 8 -0.378
14 8 0.914
15 8 -0.176
16 8 -0.000
17 8 0.000
18 8 0.000
19 8 -0.000
20 8 0.000
21 8 -0.000
22 8 0.000
23 8 0.000
24 8 0.000
25 8 0.000
26 8 -0.000
27 8 -0.000
28 8 0.000
29 8 -0.000
30 8 0.000
31 8 0.689

0 9 0.000
1 9 -0.000
2 9 0.000
3 9 -0.096
4 9 0.000
5 9 -0.000
6 9 0.000
7 9 0.000
8 9 0.000
9 9 0.000
10 9 0.000
11 9 0.411
12 9 0.623
13 9 0.184
14 9 0.426
15 9 0.330
16 9 0.000
17 9 0.499
18 9 -0.000
19 9 -0.000
20 9 0.000
21 9 0.043
22 9 0.000
23 9 -0.000
24 9 -0.000
25 9 -0.000
26 9 0.000
27 9 0.552
28 9 0.000
29 9 0.000
30 9 0.000
31 9 0.000

0 10 0.000
1 10 0.000
2 10 0.000
3 10 0.000
4 10 0.000
5 10 -0.000
6 10 0.000
7 10 0.000
8 10 -0.324
9 10 0.000
10 10 0.000
11 10 -0.691
12 10 0.410
13 10 -0.259
14 10 0.525
15 10 -0.319
16 10 -0.000
17 10 -0.000
18 10 -0.000
19 10 -0.000
20 10 0.000
21 10 0.000
22 10 -0.000
23 10 0.000
24 10 0.071
25 10 -0.065
26 10 0.000
27 10 -0.283
28 10 0.000
29 10 0.000
30 10 0.000
31 10 0.000

0 11 -0.262
1 11 -0.000
2 11 -0.000
3 11 -0.000
4 11 0.000
5 11 0.436
6 11 0.000
7 11 0.000
8 11 -0.028
9 11 0.411
10 11 -0.691
11 11 0.000
12 11 0.000
13 11 0.000
14 11 0.345
15 11 0.199
16 11 0.000
17 11 0.000
18 11 -0.139
19 11 0.000
20 11 0.000
21 11 0.000
22 11 -0.000
23 11 -0.000
24 11 0.000
25 11 0.000
26 11 -0.000
27 11 0.000
28 11 -0.000
29 11 0.000
30 11 0.000
31 11 0.000

0 12 0.000
1 12 -0.000
2 12 -0.000
3 12 0.000
4 12 0.000
5 12 0.000
6 12 0.000
7 12 -0.000
8 12 -0.366
9 12 0.623
10 12 0.410
11 12 0.000
12 12 0.000
13 12 0.929
14 12 -0.000
15 12 -0.798
16 12 0.000
17 12 0.189
18 12 0.000
19 12 -0.000
20 12 0.000
21 12 -0.010
22 12 -0.492
23 12 0.000
24 12 0.000
25 12 0.000
26 12 0.000
27 12 0.000
28 12 -0.000
29 12 -0.000
30 12 0.000
31 12 0.000

0 13 -0.000
1 13 -0.000
2 13 0.970
3 13 0.000
4 13 0.000
5 13 -0.000
6 13 0.000
7 13 -0.000
8 13 -0.378
9 13 0.184
10 13 -0.259
11 13 0.000
12 13 0.929
13 13 0.000
14 13 -0.645
15 13 0.657
16 13 0.000
17 13 -0.401
18 13 0.000
19 13 0.000
20 13 0.000
21 13 0.000
22 13 0.314
23 13 1.190
24 13 0.000
25 13 0.000
26 13 -0.000
27 13 0.000
28 13 -0.000
29 13 -0.000
30 13 0.090
31 13 -0.000

0 14 0.000
1 14 -0.000
2 14 0.000
3 14 -0.000
4 14 -0.000
5 14 0.000
6 14 -0.259
7 14 0.000
8 14 0.914
9 14 0.426
10 14 0.525
11 14 0.345
12 14 -0.000
13 14 -0.645
14 14 0.000
15 14 0.009
16 14 -0.000
17 14 0.000
18 14 0.000
19 14 0.000
20 14 -0.000
21 14 -0.000
22 14 -0.000
23 14 0.000
24 14 -0.000
25 14 -0.000
26 14 -0.000
27 14 -0.000
28 14 0.000
29 14 -0.000
30 14 0.258
31 14 0.000

0 15 -0.418
1 15 0.000
2 15 0.000
3 15 0.000
4 15 0.000
5 15 -0.000
6 15 0.000
7 15 -0.000
8 15 -0.176
9 15 0.330
10 15 -0.319
11 15 0.199
12 15 -0.798
13 15 0.657
14 15 0.009
15 15 0.000
16 15 -0.000
17 15 -0.000
18 15 0.000
19 15 0.000
20 15 0.000
21 15 -0.000
22 15 0.000
23 15 0.000
24 15 0.000
25 15 0.000
26 15 0.000
27 15 -0.000
28 15 -0.846
29 15 0.000
30 15 0.000
31 15 0.000

0 16 0.000
1 16 -0.000
2 16 -0.000
3 16 0.000
4 16 0.000
5 16 0.159
6 16 0.000
7 16 0.000
8 16 -0.000
9 16 0.000
10 16 -0.000
11 16 0.000
12 16 0.000
13 16 0.000
14 16 -0.000
15 16 -0.000
16 16 0.000
17 16 0.629
18 16 0.014
19 16 -0.627
20 16 0.123
21 16 -0.422
22 16 0.000
23 16 0.426
24 16 0.000
25 16 0.000
26 16 0.000
27 16 0.000
28 16 -0.000
29 16 -0.000
30 16 -0.000
31 16 -0.000

0 17 0.000
1 17 -0.000
2 17 -0.000
3 17 -0.000
4 17 0.000
5 17 0.347
6 17 0.000
7 17 0.000
8 17 0.000
9 17 0.499
10 17 -0.000
11 17 0.000
12 17 0.189
13 17 -0.401
14 17 0.000
15 17 -0.000
16 17 0.629
17 17 0.000
18 17 0.703
19 17 0.230
20 17 0.480
21 17 -0.068
22 17 0.000
23 17 -0.456
24 17 0.000
25 17 0.000
26 17 0.000
27 17 0.000
28 17 -0.000
29 17 -0.000
30 17 -0.000
31 17 0.000

0 18 0.000
1 18 -0.000
2 18 0.000
3 18 0.000
4 18 0.000
5 18 0.000
6 18 -0.000
7 18 0.000
8 18 0.000
9 18 -0.000
10 18 -0.000
11 18 -0.139
12 18 0.000
13 18 0.000
14 18 0.000
15 18 0.000
16 18 0.014
17 18 0.703
18 18 0.000
19 18 0.371
20 18 0.596
21 18 -0.517
22 18 -0.819
23 18 -1.061
24 18 0.000
25 18 0.000
26 18 0.000
27 18 0.000
28 18 -0.000
29 18 0.000
30 18 -0.000
31 18 0.000

0 19 0.000
1 19 0.000
2 19 0.000
3 19 0.000
4 19 0.000
5 19 -0.000
6 19 -0.000
7 19 -0.000
8 19 -0.000
9 19 -0.000
10 19 -0.000
11 19 0.000
12 19 -0.000
13 19 0.000
14 19 0.000
15 19 0.000
16 19 -0.627
17 19 0.230
18 19 0.371
19 19 0.000
20 19 -0.282
21 19 -0.008
22 19 -0.058
23 19 -0.141
24 19 0.492
25 19 0.000
26 19 0.899
27 19 0.000
28 19 -0.191
29 19 0.217
30 19 -0.000
31 19 0.000

0 20 0.000
1 20 -0.000
2 20 -0.000
3 20 -0.000
4 20 0.000
5 20 0.000
6 20 0.000
7 20 -0.000
8 20 0.000
9 20 0.000
10 20 0.000
11 20 0.000
12 20 0.000
13 20 0.000
14 20 -0.000
15 20 0.000
16 20 0.123
17 20 0.480
18 20 0.596
19 20 -0.282
20 20 0.000
21 20 -0.907
22 20 0.000
23 20 -0.571
24 20 0.000
25 20 -0.000
26 20 0.518
27 20 0.000
28 20 -0.000
29 20 0.483
30 20 0.000
31 20 -0.000

0 21 -0.000
1 21 0.000
2 21 0.000
3 21 0.000
4 21 -0.000
5 21 0.510
6 21 0.000
7 21 0.000
8 21 -0.000
9 21 0.043
10 21 0.000
11 21 0.000
12 21 -0.010
13 21 0.000
14 21 -0.000
15 21 -0.000
16 21 -0.422
17 21 -0.068
18 21 -0.517
19 21 -0.008
20 21 -0.907
21 21 0.000
22 21 -0.000
23 21 0.118
24 21 0.000
25 21 0.000
26 21 -0.000
27 21 -0.000
28 21 0.000
29 21 -0.000
30 21 0.000
31 21 0.000

0 22 0.000
1 22 0.000
2 22 -0.000
3 22 -0.000
4 22 -0.000
5 22 0.000
6 22 -0.000
7 22 -0.000
8 22 0.000
9 22 0.000
10 22 -0.000
11 22 -0.000
12 22 -0.492
13 22 0.314
14 22 -0.000
15 22 0.000
16 22 0.000
17 22 0.000
18 22 -0.819
19 22 -0.058
20 22 0.000
21 22 -0.000
22 22 0.000
23 22 -0.094
24 22 0.000
25 22 0.000
26 22 -0.280
27 22 0.000
28 22 -0.000
29 22 0.000
30 22 0.000
31 22 0.000

0 23 0.000
1 23 0.000
2 23 -0.169
3 23 0.380
4 23 0.000
5 23 -0.000
6 23 0.000
7 23 0.160
8 23 0.000
9 23 -0.000
10 23 0.000
11 23 -0.000
12 23 0.000
13 23 1.190
14 23 0.000
15 23 0.000
16 23 0.426
17 23 -0.456
18 23 -1.061
19 23 -0.141
20 23 -0.571
21 23 0.118
22 23 -0.094
23 23 0.000
24 23 0.102
25 23 0.000
26 23 0.000
27 23 0.000
28 23 -0.000
29 23 0.000
30 23 0.000
31 23 0.000

0 24 0.000
1 24 0.000
2 24 0.066
3 24 -0.000
4 24 0.000
5 24 0.000
6 24 0.000
7 24 0.000
8 24 0.000
9 24 -0.000
10 24 0.071
11 24 0.000
12 24 0.000
13 24 0.000
14 24 -0.000
15 24 0.000
16 24 0.000
17 24 0.000
18 24 0.000
19 24 0.492
20 24 0.000
21 24 0.000
22 24 0.000
23 24 0.102
24 24 0.000
25 24 -0.637
26 24 0.331
27 24 -0.947
28 24 0.512
29 24 0.240
30 24 0.132
31 24 0.245

0 25 0.000
1 25 0.000
2 25 0.000
3 25 0.000
4 25 0.000
5 25 0.000
6 25 -0.000
7 25 -0.000
8 25 0.000
9 25 -0.000
10 25 -0.065
11 25 0.000
12 25 0.000
13 25 0.000
14 25 -0.000
15 25 0.000
16 25 0.000
17 25 0.000
18 25 0.000
19 25 0.000
20 25 -0.000
21 25 0.000
22 25 0.000
23 25 0.000
24 25 -0.637
25 25 0.000
26 25 -0.190
27 25 -0.852
28 25 0.008
29 25 0.956
30 25 -1.042
31 25 0.703

0 26 0.000
1 26 0.000
2 26 0.000
3 26 -0.000
4 26 -0.000
5 26 -0.000
6 26 -0.000
7 26 -0.000
8 26 -0.000
9 26 0.000
10 26 0.000
11 26 -0.000
12 26 0.000
13 26 -0.000
14 26 -0.000
15 26 0.000
16 26 0.000
17 26 0.000
18 26 0.000
19 26 0.899
20 26 0.518
21 26 -0.000
22 26 -0.280
23 26 0.000
24 26 0.331
25 26 -0.190
26 26 0.000
27 26 0.402
28 26 -0.011
29 26 -0.006
30 26 -0.360
31 26 0.851

0 27 0.000
1 27 0.000
2 27 0.000
3 27 -0.259
4 27 0.000
5 27 -0.000
6 27 -0.000
7 27 0.000
8 27 -0.000
9 27 0.552
10 27 -0.283
11 27 0.000
12 27 0.000
13 27 0.000
14 27 -0.000
15 27 -0.000
16 27 0.000
17 27 0.000
18 27 0.000
19 27 0.000
20 27 0.000
21 27 -0.000
22 27 0.000
23 27 0.000
24 27 -0.947
25 27 -0.852
26 27 0.402
27 27 0.000
28 27 0.524
29 27 -0.019
30 27 -0.035
31 27 -0.630

0 28 0.000
1 28 0.000
2 28 -0.000
3 28 -0.000
4 28 -0.219
5 28 -0.000
6 28 -0.000
7 28 0.000
8 28 0.000
9 28 0.000
10 28 0.000
11 28 -0.000
12 28 -0.000
13 28 -0.000
14 28 0.000
15 28 -0.846
16 28 -0.000
17 28 -0.000
18 28 -0.000
19 28 -0.191
20 28 -0.000
21 28 0.000
22 28 -0.000
23 28 -0.000
24 28 0.512
25 28 0.008
26 28 -0.011
27 28 0.524
28 28 0.000
29 28 0.919
30 28 -0.000
31 28 0.000

0 29 -0.000
1 29 0.000
2 29 0.000
3 29 0.092
4 29 0.000
5 29 -0.000
6 29 1.257
7 29 0.000
8 29 -0.000
9 29 0.000
10 29 0.000
11 29 0.000
12 29 -0.000
13 29 -0.000
14 29 -0.000
15 29 0.000
16 29 -0.000
17 29 -0.000
18 29 0.000
19 29 0.217
20 29 0.483
21 29 -0.000
22 29 0.000
23 29 0.000
24 29 0.240
25 29 0.956
26 29 -0.006
27 29 -0.019
28 29 0.919
29 29 0.000
30 29 0.107
31 29 -0.193

0 30 -0.000
1 30 -0.000
2 30 0.000
3 30 0.000
4 30 0.000
5 30 -0.000
6 30 0.000
7 30 0.000
8 30 0.000
9 30 0.000
10 30 0.000
11 30 0.000
12 30 0.000
13 30 0.090
14 30 0.258
15 30 0.000
16 30 -0.000
17 30 -0.000
18 30 -0.000
19 30 -0.000
20 30 0.000
21 30 0.000
22 30 0.000
23 30 0.000
24 30 0.132
25 30 -1.042
26 30 -0.360
27 30 -0.035
28 30 -0.000
29 30 0.107
30 30 0.000
31 30 0.725

0 31 -0.482
1 31 0.000
2 31 -0.000
3 31 0.000
4 31 0.000
5 31 -0.000
6 31 -0.000
7 31 -0.000
8 31 0.689
9 31 0.000
10 31 0.000
11 31 0.000
12 31 0.000
13 31 -0.000
14 31 0.000
15 31 0.000
16 31 -0.000
17 31 0.000
18 31 0.000
19 31 0.000
20 31 -0.000
21 31 0.000
22 31 0.000
23 31 0.000
24 31 0.245
25 31 0.703
26 31 0.851
27 31 -0.630
28 31 0.000
29 31 -0.193
30 31 0.725
31 31 0.000

==> data/example_powerlaw_cluster.dat <==
0 0 0.000
1 0 -0.000
2 0 -0.000
3 0 0.000
4 0 -0.000
5 0 0.000
6 0 -0.000
7 0 0.000
8 0 0.725
9 0 0.932
10 0 0.889
11 0 0.798
12 0 -0.027
13 0 0.000
14 0 0.000
15 0 0.367
16 0 -0.000
17 0 0.000
18 0 0.000
19 0 -0.000
20 0 -0.000
21 0 -0.000
22 0 -0.000
23 0 0.000
24 0 0.000
25 0 -0.000
26 0 0.000
27 0 0.109
28 0 0.387
29 0 0.000
30 0 0.000
31 0 0.000

0 1 -0.000
1 1 0.000
2 1 0.000
3 1 -0.000
4 1 0.000
5 1 0.000
6 1 0.000
7 1 -0.000
8 1 -0.258
9 1 -0.293
10 1 0.512
11 1 0.926
12 1 -0.292
13 1 -0.000
14 1 0.000
15 1 0.060
16 1 0.280
17 1 -0.000
18 1 -0.121
19 1 0.032
20 1 0.000
21 1 -0.000
22 1 0.000
23 1 0.000
24 1 0.375
25 1 -0.080
26 1 -0.000
27 1 -0.000
28 1 0.000
29 1 0.000
30 1 -0.000
31 1 0.177

0 2 -0.000
1 2 0.000
2 2 0.000
3 2 -0.000
4 2 -0.000
5 2 -0.000
6 2 -0.000
7 2 -0.000
8 2 0.962
9 2 0.000
10 2 0.218
11 2 0.000
12 2 0.000
13 2 0.000
14 2 0.000
15 2 -0.000
16 2 -0.000
17 2 0.000
18 2 0.000
19 2 0.528
20 2 0.000
21 2 -0.000
22 2 0.000
23 2 0.061
24 2 0.000
25 2 0.000
26 2 -0.000
27 2 -0.857
28 2 0.000
29 2 0.000
30 2 -0.000
31 2 -0.000

0 3 0.000
1 3 -0.000
2 3 -0.000
3 3 0.000
4 3 -0.000
5 3 -0.000
6 3 0.000
7 3 -0.000
8 3 -0.234
9 3 0.675
10 3 -0.550
11 3 -0.376
12 3 -0.406
13 3 -0.535
14 3 0.000
15 3 -0.000
16 3 0.000
17 3 -0.004
18 3 -0.000
19 3 -0.000
20 3 0.000
21 3 -0.840
22 3 0.000
23 3 0.000
24 3 0.000
25 3 -0.000
26 3 -0.561
27 3 0.664
28 3 0.442
29 3 0.000
30 3 0.000
31 3 -0.000

0 4 -0.000
1 4 0.000
2 4 -0.000
3 4 -0.000
4 4 0.000
5 4 0.000
6 4 -0.000
7 4 0.000
8 4 -0.058
9 4 -0.013
10 4 -0.233
11 4 0.007
12 4 0.000
13 4 -0.000
14 4 -0.338
15 4 0.000
16 4 0.000
17 4 -0.000
18 4 0.000
19 4 -0.000
20 4 0.000
21 4 0.210
22 4 -0.295
23 4 -0.132
24 4 0.153
25 4 -0.000
26 4 -0.074
27 4 0.000
28 4 0.138
29 4 0.000
30 4 0.330
31 4 0.328

0 5 0.000
1 5 0.000
2 5 -0.000
3 5 -0.000
4 5 0.000
5 5 0.000
6 5 0.000
7 5 0.000
8 5 -0.155
9 5 -0.696
10 5 -0.541
11 5 -0.000
12 5 -0.000
13 5 0.814
14 5 -0.000
15 5 -0.000
16 5 0.000
17 5 0.000
18 5 0.000
19 5 -0.000
20 5 0.291
21 5 0.000
22 5 0.000
23 5 0.000
24 5 -0.000
25 5 0.000
26 5 0.000
27 5 0.000
28 5 0.000
29 5 0.000
30 5 -0.000
31 5 0.000

0 6 -0.000
1 6 0.000
2 6 -0.000
3 6 0.000
4 6 -0.000
5 6 0.000
6 6 0.000
7 6 -0.000
8 6 0.169
9 6 0.102
10 6 0.000
11 6 -0.321
12 6 0.966
13 6 0.329
14 6 0.713
15 6 -0.950
16 6 -0.099
17 6 0.000
18 6 0.231
19 6 0.000
20 6 -1.345
21 6 0.000
22 6 -0.074
23 6 0.000
24 6 -0.000
25 6 0.060
26 6 -0.000
27 6 0.000
28 6 -0.000
29 6 0.324
30 6 0.539
31 6 -0.000

0 7 0.000
1 7 -0.000
2 7 -0.000
3 7 -0.000
4 7 0.000
5 7 0.000
6 7 -0.000
7 7 0.000
8 7 -0.491
9 7 0.408
10 7 -0.000
11 7 -0.000
12 7 0.000
13 7 0.000
14 7 -0.000
15 7 0.000
16 7 0.000
17 7 0.431
18 7 0.000
19 7 0.000
20 7 -0.000
21 7 0.000
22 7 0.000
23 7 -0.000
24 7 0.000
25 7 -0.000
26 7 0.732
27 7 -0.000
28 7 0.278
29 7 -0.000
30 7 0.000
31 7 0.000

0 8 0.725
1 8 -0.258
2 8 0.962
3 8 -0.234
4 8 -0.058
5 8 -0.155
6 8 0.169
7 8 -0.491
8 8 0.000
9 8 -0.272
10 8 0.449
11 8 0.256
12 8 -0.433
13 8 0.637
14 8 0.551
15 8 0.248
16 8 0.035
17 8 0.666
18 8 -0.202
19 8 0.546
20 8 -0.340
21 8 0.194
22 8 -0.115
23 8 0.390
24 8 -0.000
25 8 -0.000
26 8 0.119
27 8 0.000
28 8 -0.269
29 8 0.536
30 8 0.235
31 8 -0.140

0 9 0.932
1 9 -0.293
2 9 0.000
3 9 0.675
4 9 -0.013
5 9 -0.696
6 9 0.102
7 9 0.408
8 9 -0.272
9 9 0.000
10 9 -0.250
11 9 -0.039
12 9 0.560
13 9 0.416
14 9 -0.177
15 9 0.376
16 9 -0.310
17 9 0.394
18 9 0.276
19 9 -0.141
20 9 0.478
21 9 0.239
22 9 0.080
23 9 0.231
24 9 0.701
25 9 -0.346
26 9 0.012
27 9 -0.320
28 9 0.000
29 9 0.000
30 9 0.000
31 9 0.162

0 10 0.889
1 10 0.512
2 10 0.218
3 10 -0.550
4 10 -0.233
5 10 -0.541
6 10 0.000
7 10 -0.000
8 10 0.449
9 10 -0.250
10 10 0.000
11 10 0.109
12 10 0.637
13 10 0.091
14 10 -0.000
15 10 -0.410
16 10 0.000
17 10 0.314
18 10 -0.000
19 10 0.435
20 10 0.635
21 10 0.365
22 10 -0.125
23 10 0.222
24 10 -0.102
25 10 -0.201
26 10 0.562
27 10 0.541
28 10 -0.000
29 10 -0.115
30 10 -0.026
31 10 -0.000

0 11 0.798
1 11 0.926
2 11 0.000
3 11 -0.376
4 11 0.007
5 11 -0.000
6 11 -0.321
7 11 -0.000
8 11 0.256
9 11 -0.039
10 11 0.109
11 11 0.000
12 11 0.546
13 11 -0.667
14 11 0.409
15 11 0.037
16 11 0.316
17 11 0.000
18 11 0.000
19 11 0.000
20 11 0.000
21 11 -0.220
22 11 0.803
23 11 0.271
24 11 -0.042
25 11 0.000
26 11 -0.000
27 11 -0.000
28 11 0.000
29 11 0.792
30 11 0.000
31 11 0.787

0 12 -0.027
1 12 -0.292
2 12 0.000
3 12 -0.406
4 12 0.000
5 12 -0.000
6 12 0.966
7 12 0.000
8 12 -0.433
9 12 0.560
10 12 0.637
11 12 0.546
12 12 0.000
13 12 0.104
14 12 -0.021
15 12 0.445
16 12 0.471
17 12 -0.000
18 12 0.265
19 12 0.000
20 12 -0.000
21 12 -0.000
22 12 -0.000
23 12 0.000
24 12 -0.000
25 12 -0.000
26 12 0.000
27 12 0.297
28 12 0.000
29 12 0.541
30 12 1.005
31 12 -0.000

0 13 0.000
1 13 -0.000
2 13 0.000
3 13 -0.535
4 13 -0.000
5 13 0.814
6 13 0.329
7 13 0.000
8 13 0.637
9 13 0.416
10 13 0.091
11 13 -0.667
12 13 0.104
13 13 0.000
14 13 0.172
15 13 0.000
16 13 -0.231
17 13 0.803
18 13 0.288
19 13 0.582
20 13 0.868
21 13 -0.000
22 13 0.000
23 13 0.000
24 13 0.000
25 13 0.000
26 13 0.000
27 13 -0.000
28 13 -0.710
29 13 0.137
30 13 0.000
31 13 0.626

0 14 0.000
1 14 0.000
2 14 0.000
3 14 0.000
4 14 -0.338
5 14 -0.000
6 14 0.713
7 14 -0.000
8 14 0.551
9 14 -0.177
10 14 -0.000
11 14 0.409
12 14 -0.021
13 14 0.172
14 14 0.000
15 14 0.000
16 14 -0.000
17 14 0.025
18 14 -0.088
19 14 0.000
20 14 -0.000
21 14 0.870
22 14 0.317
23 14 0.000
24 14 0.000
25 14 0.000
26 14 0.000
27 14 0.000
28 14 -0.000
29 14 0.600
30 14 0.000
31 14 0.000

0 15 0.367
1 15 0.060
2 15 -0.000
3 15 -0.000
4 15 0.000
5 15 -0.000
6 15 -0.950
7 15 0.000
8 15 0.248
9 15 0.376
10 15 -0.410
11 15 0.037
12 15 0.445
13 15 0.000
14 15 0.000
15 15 0.000
16 15 0.632
17 15 0.000
18 15 0.000
19 15 0.620
20 15 0.582
21 15 -0.000
22 15 0.000
23 15 0.000
24 15 0.590
25 15 -0.000
26 15 0.000
27 15 -0.000
28 15 0.520
29 15 -0.000
30 15 1.028
31 15 -0.000

0 16 -0.000
1 16 0.280
2 16 -0.000
3 16 0.000
4 16 0.000
5 16 0.000
6 16 -0.099
7 16 0.000
8 16 0.035
9 16 -0.310
10 16 0.000
11 16 0.316
12 16 0.471
13 16 -0.231
14 16 -0.000
15 16 0.632
16 16 0.000
17 16 0.000
18 16 -0.000
19 16 -0.000
20 16 -0.000
21 16 0.000
22 16 0.000
23 16 -0.000
24 16 0.225
25 16 0.639
26 16 -0.000
27 16 0.000
28 16 -0.202
29 16 0.000
30 16 -0.000
31 16 0.000

0 17 0.000
1 17 -0.000
2 17 0.000
3 17 -0.004
4 17 -0.000
5 17 0.000
6 17 0.000
7 17 0.431
8 17 0.666
9 17 0.394
10 17 0.314
11 17 0.000
12 17 -0.000
13 17 0.803
14 17 0.025
15 17 0.000
16 17 0.000
17 17 0.000
18 17 0.000
19 17 -0.000
20 17 0.000
21 17 -0.288
22 17 -0.000
23 17 0.000
24 17 -0.000
25 17 0.000
26 17 0.619
27 17 0.000
28 17 0.000
29 17 -0.000
30 17 -0.000
31 17 0.000

0 18 0.000
1 18 -0.121
2 18 0.000
3 18 -0.000
4 18 0.000
5 18 0.000
6 18 0.231
7 18 0.000
8 18 -0.202
9 18 0.276
10 18 -0.000
11 18 0.000
12 18 0.265
13 18 0.288
14 18 -0.088
15 18 0.000
16 18 -0.000
17 18 0.000
18 18 0.000
19 18 0.000
20 18 1.130
21 18 -0.000
22 18 0.000
23 18 -0.000
24 18 0.000
25 18 0.403
26 18 0.000
27 18 0.000
28 18 0.000
29 18 -0.000
30 18 0.000
31 18 -0.000

0 19 -0.000
1 19 0.032
2 19 0.528
3 19 -0.000
4 19 -0.000
5 19 -0.000
6 19 0.000
7 19 0.000
8 19 0.546
9 19 -0.141
10 19 0.435
11 19 0.000
12 19 0.000
13 19 0.582
14 19 0.000
15 19 0.620
16 19 -0.000
17 19 -0.000
18 19 0.000
19 19 0.000
20 19 -0.000
21 19 0.000
22 19 0.000
23 19 0.023
24 19 0.882
25 19 -0.000
26 19 0.000
27 19 0.000
28 19 -0.000
29 19 0.000
30 19 0.000
31 19 -0.000

0 20 -0.000
1 20 0.000
2 20 0.000
3 20 0.000
4 20 0.000
5 20 0.291
6 20 -1.345
7 20 -0.000
8 20 -0.340
9 20 0.478
10 20 0.635
11 20 0.000
12 20 -0.000
13 20 0.868
14 20 -0.000
15 20 0.582
16 20 -0.000
17 20 0.000
18 20 1.130
19 20 -0.000
20 20 0.000
21 20 -0.000
22 20 0.000
23 20 -0.000
24 20 0.000
25 20 -0.083
26 20 -0.000
27 20 -0.000
28 20 0.000
29 20 0.000
30 20 -0.355
31 20 0.000

0 21 -0.000
1 21 -0.000
2 21 -0.000
3 21 -0.840
4 21 0.210
5 21 0.000
6 21 0.000
7 21 0.000
8 21 0.194
9 21 0.239
10 21 0.365
11 21 -0.220
12 21 -0.000
13 21 -0.000
14 21 0.870
15 21 -0.000
16 21 0.000
17 21 -0.288
18 21 -0.000
19 21 0.000
20 21 -0.000
21 21 0.000
22 21 -0.435
23 21 0.058
24 21 -0.000
25 21 -0.000
26 21 -0.000
27 21 0.000
28 21 0.000
29 21 0.000
30 21 0.000
31 21 0.000

0 22 -0.000
1 22 0.000
2 22 0.000
3 22 0.000
4 22 -0.295
5 22 0.000
6 22 -0.074
7 22 0.000
8 22 -0.115
9 22 0.080
10 22 -0.125
11 22 0.803
12 22 -0.000
13 22 0.000
14 22 0.317
15 22 0.000
16 22 0.000
17 22 -0.000
18 22 0.000
19 22 0.000
20 22 0.000
21 22 -0.435
22 22 0.000
23 22 -0.000
24 22 -0.000
25 22 0.808
26 22 0.000
27 22 -0.000
28 22 0.000
29 22 0.000
30 22 0.000
31 22 -0.000

0 23 0.000
1 23 0.000
2 23 0.061
3 23 0.000
4 23 -0.132
5 23 0.000
6 23 0.000
7 23 -0.000
8 23 0.390
9 23 0.231
10 23 0.222
11 23 0.271
12 23 0.000
13 23 0.000
14 23 0.000
15 23 0.000
16 23 -0.000
17 23 0.000
18 23 -0.000
19 23 0.023
20 23 -0.000
21 23 0.058
22 23 -0.000
23 23 0.000
24 23 0.000
25 23 0.000
26 23 0.000
27 23 -0.000
28 23 0.000
29 23 0.000
30 23 0.000
31 23 -0.000

0 24 0.000
1 24 0.375
2 24 0.000
3 24 0.000
4 24 0.153
5 24 -0.000
6 24 -0.000
7 24 0.000
8 24 -0.000
9 24 0.701
10 24 -0.102
11 24 -0.042
12 24 -0.000
13 24 0.000
14 24 0.000
15 24 0.590
16 24 0.225
17 24 -0.000
18 24 0.000
19 24 0.882
20 24 0.000
21 24 -0.000
22 24 -0.000
23 24 0.000
24 24 0.000
25 24 0.000
26 24 0.000
27 24 0.000
28 24 -0.000
29 24 0.000
30 24 0.000
31 24 0.132

0 25 -0.000
1 25 -0.080
2 25 0.000
3 25 -0.000
4 25 -0.000
5 25 0.000
6 25 0.060
7 25 -0.000
8 25 -0.000
9 25 -0.346
10 25 -0.201
11 25 0.000
12 25 -0.000
13 25 0.000
14 25 0.000
15 25 -0.000
16 25 0.639
17 25 0.000
18 25 0.403
19 25 -0.000
20 25 -0.083
21 25 -0.000
22 25 0.808
23 25 0.000
24 25 0.000
25 25 0.000
26 25 -0.000
27 25 1.616
28 25 0.000
29 25 -0.000
30 25 0.000
31 25 0.000

0 26 0.000
1 26 -0.000
2 26 -0.000
3 26 -0.561
4 26 -0.074
5 26 0.000
6 26 -0.000
7 26 0.732
8 26 0.119
9 26 0.012
10 26 0.562
11 26 -0.000
12 26 0.000
13 26 0.000
14 26 0.000
15 26 0.000
16 26 -0.000
17 26 0.619
18 26 0.000
19 26 0.000
20 26 -0.000
21 26 -0.000
22 26 0.000
23 26 0.000
24 26 0.000
25 26 -0.000
26 26 0.000
27 26 1.249
28 26 -0.000
29 26 0.000
30 26 -0.000
31 26 -0.000

0 27 0.109
1 27 -0.000
2 27 -0.857
3 27 0.664
4 27 0.000
5 27 0.000
6 27 0.000
7 27 -0.000
8 27 0.000
9 27 -0.320
10 27 0.541
11 27 -0.000
12 27 0.297
13 27 -0.000
14 27 0.000
15 27 -0.000
16 27 0.000
17 27 0.000
18 27 0.000
19 27 0.000
20 27 -0.000
21 27 0.000
22 27 -0.000
23 27 -0.000
24 27 0.000
25 27 1.616
26 27 1.249
27 27 0.000
28 27 -0.000
29 27 -0.000
30 27 -0.000
31 27 0.000

0 28 0.387
1 28 0.000
2 28 0.000
3 28 0.442
4 28 0.138
5 28 0.000
6 28 -0.000
7 28 0.278
8 28 -0.269
9 28 0.000
10 28 -0.000
11 28 0.000
12 28 0.000
13 28 -0.710
14 28 -0.000
15 28 0.520
16 28 -0.202
17 28 0.000
18 28 0.000
19 28 -0.000
20 28 0.000
21 28 0.000
22 28 0.000
23 28 0.000
24 28 -0.000
25 28 0.000
26 28 -0.000
27 28 -0.000
28 28 0.000
29 28 0.025
30 28 0.000
31 28 0.000

0 29 0.000
1 29 0.000
2 29 0.000
3 29 0.000
4 29 0.000
5 29 0.000
6 29 0.324
7 29 -0.000
8 29 0.536
9 29 0.000
10 29 -0.115
11 29 0.792
12 29 0.541
13 29 0.137
14 29 0.600
15 29 -0.000
16 29 0.000
17 29 -0.000
18 29 -0.000
19 29 0.000
20 29 0.000
21 29 0.000
22 29 0.000
23 29 0.000
24 29 0.000
25 29 -0.000
26 29 0.000
27 29 -0.000
28 29 0.025
29 29 0.000
30 29 0.442
31 29 0.000

0 30 0.000
1 30 -0.000
2 30 -0.000
3 30 0.000
4 30 0.330
5 30 -0.000
6 30 0.539
7 30 0.000
8 30 0.235
9 30 0.000
10 30 -0.026
11 30 0.000
12 30 1.005
13 30 0.000
14 30 0.000
15 30 1.028
16 30 -0.000
17 30 -0.000
18 30 0.000
19 30 0.000
20 30 -0.355
21 30 0.000
22 30 0.000
23 30 0.000
24 30 0.000
25 30 0.000
26 30 -0.000
27 30 -0.000
28 30 0.000
29 30 0.442
30 30 0.000
31 30 0.000

0 31 0.000
1 31 0.177
2 31 -0.000
3 31 -0.000
4 31 0.328
5 31 0.000
6 31 -0.000
7 31 0.000
8 31 -0.140
9 31 0.162
10 31 -0.000
11 31 0.787
12 31 -0.000
13 31 0.626
14 31 0.000
15 31 -0.000
16 31 0.000
17 31 0.000
18 31 -0.000
19 31 -0.000
20 31 0.000
21 31 0.000
22 31 -0.000
23 31 -0.000
24 31 0.132
25 31 0.000
26 31 -0.000
27 31 0.000
28 31 0.000
29 31 0.000
30 31 0.000
31 31 0.000

==> data/example_uniform_random_intersection.dat <==
0 0 0.000
1 0 -0.492
2 0 0.566
3 0 0.000
4 0 0.057
5 0 0.085
6 0 0.521
7 0 -0.672
8 0 -0.398
9 0 0.352
10 0 0.116
11 0 -0.382
12 0 -0.229
13 0 1.402
14 0 0.630
15 0 0.469
16 0 0.963
17 0 -0.210
18 0 -0.007
19 0 -0.209
20 0 -0.514
21 0 0.315
22 0 0.254
23 0 0.579
24 0 0.273
25 0 0.421
26 0 0.558
27 0 0.291
28 0 -0.510
29 0 0.244
30 0 0.018
31 0 -0.353

0 1 -0.492
1 1 0.000
2 1 -0.000
3 1 1.078
4 1 0.181
5 1 0.580
6 1 -0.338
7 1 0.042
8 1 1.198
9 1 -1.523
10 1 -0.095
11 1 0.628
12 1 -0.399
13 1 -0.807
14 1 -0.920
15 1 -0.535
16 1 -0.258
17 1 0.827
18 1 1.101
19 1 0.067
20 1 -0.137
21 1 -0.760
22 1 -0.446
23 1 -0.839
24 1 0.000
25 1 0.395
26 1 0.061
27 1 -0.756
28 1 -0.278
29 1 -0.281
30 1 -0.117
31 1 0.417

0 2 0.566
1 2 -0.000
2 2 0.000
3 2 0.000
4 2 0.688
5 2 0.347
6 2 -0.283
7 2 0.438
8 2 0.000
9 2 0.256
10 2 0.181
11 2 0.135
12 2 -0.029
13 2 0.306
14 2 0.000
15 2 -0.199
16 2 0.562
17 2 0.050
18 2 0.310
19 2 0.467
20 2 0.305
21 2 0.432
22 2 0.481
23 2 0.695
24 2 -0.089
25 2 0.035
26 2 -0.746
27 2 -0.356
28 2 -0.218
29 2 -0.233
30 2 -0.298
31 2 -0.586

0 3 0.000
1 3 1.078
2 3 0.000
3 3 0.000
4 3 -0.000
5 3 0.000
6 3 0.000
7 3 -0.000
8 3 0.000
9 3 -0.201
10 3 -0.000
11 3 0.000
12 3 -0.000
13 3 0.000
14 3 0.153
15 3 -0.000
16 3 -0.000
17 3 0.000
18 3 -0.246
19 3 0.000
20 3 0.000
21 3 0.000
22 3 0.000
23 3 0.000
24 3 -0.000
25 3 -0.000
26 3 0.000
27 3 -0.000
28 3 -0.212
29 3 0.001
30 3 1.517
31 3 0.000

0 4 0.057
1 4 0.181
2 4 0.688
3 4 -0.000
4 4 0.000
5 4 -0.115
6 4 0.122
7 4 0.981
8 4 0.000
9 4 0.890
10 4 -0.407
11 4 0.481
12 4 0.422
13 4 0.637
14 4 0.008
15 4 0.277
16 4 0.045
17 4 -0.112
18 4 -0.077
19 4 0.526
20 4 0.440
21 4 1.132
22 4 -0.442
23 4 0.499
24 4 -0.364
25 4 -0.200
26 4 0.647
27 4 0.236
28 4 0.169
29 4 -0.000
30 4 -0.199
31 4 -0.750

0 5 0.085
1 5 0.580
2 5 0.347
3 5 0.000
4 5 -0.115
5 5 0.000
6 5 -0.281
7 5 0.000
8 5 0.000
9 5 0.717
10 5 1.206
11 5 -0.120
12 5 -0.010
13 5 0.350
14 5 0.625
15 5 0.761
16 5 0.000
17 5 -0.606
18 5 0.000
19 5 0.000
20 5 0.000
21 5 -0.254
22 5 -0.241
23 5 -0.376
24 5 -0.773
25 5 0.000
26 5 0.077
27 5 -0.548
28 5 -0.110
29 5 -0.505
30 5 -0.238
31 5 0.394

0 6 0.521
1 6 -0.338
2 6 -0.283
3 6 0.000
4 6 0.122
5 6 -0.281
6 6 0.000
7 6 0.270
8 6 0.039
9 6 -0.101
10 6 0.192
11 6 0.269
12 6 0.437
13 6 0.500
14 6 0.379
15 6 -0.416
16 6 0.124
17 6 0.195
18 6 -0.854
19 6 0.000
20 6 0.440
21 6 -0.205
22 6 -0.253
23 6 0.303
24 6 -0.455
25 6 0.618
26 6 0.600
27 6 0.023
28 6 0.823
29 6 0.572
30 6 -0.339
31 6 -0.335

0 7 -0.672
1 7 0.042
2 7 0.438
3 7 -0.000
4 7 0.981
5 7 0.000
6 7 0.270
7 7 0.000
8 7 0.339
9 7 -0.124
10 7 0.212
11 7 0.355
12 7 -0.104
13 7 0.098
14 7 -0.322
15 7 0.529
16 7 0.301
17 7 0.375
18 7 -0.026
19 7 0.155
20 7 0.183
21 7 0.544
22 7 0.146
23 7 0.491
24 7 0.106
25 7 0.335
26 7 0.291
27 7 0.864
28 7 -0.197
29 7 0.206
30 7 -0.691
31 7 0.359

0 8 -0.398
1 8 1.198
2 8 0.000
3 8 0.000
4 8 0.000
5 8 0.000
6 8 0.039
7 8 0.339
8 8 0.000
9 8 -0.000
10 8 0.680
11 8 -0.000
12 8 -0.000
13 8 0.000
14 8 0.014
15 8 -0.139
16 8 0.707
17 8 0.627
18 8 1.012
19 8 0.000
20 8 -0.346
21 8 0.000
22 8 0.000
23 8 0.006
24 8 0.000
25 8 -0.881
26 8 0.000
27 8 -0.322
28 8 -0.382
29 8 -0.301
30 8 -0.000
31 8 -0.290

0 9 0.352
1 9 -1.523
2 9 0.256
3 9 -0.201
4 9 0.890
5 9 0.717
6 9 -0.101
7 9 -0.124
8 9 -0.000
9 9 0.000
10 9 0.429
11 9 0.081
12 9 0.138
13 9 -0.048
14 9 0.305
15 9 0.426
16 9 0.170
17 9 0.749
18 9 -0.082
19 9 0.695
20 9 0.346
21 9 -0.405
22 9 -0.146
23 9 0.408
24 9 -0.643
25 9 0.413
26 9 0.905
27 9 0.407
28 9 0.867
29 9 0.282
30 9 -0.318
31 9 0.369

0 10 0.116
1 10 -0.095
2 10 0.181
3 10 -0.000
4 10 -0.407
5 10 1.206
6 10 0.192
7 10 0.212
8 10 0.680
9 10 0.429
10 10 0.000
11 10 0.290
12 10 0.020
13 10 -0.235
14 10 0.918
15 10 0.047
16 10 0.399
17 10 0.701
18 10 0.844
19 10 0.822
20 10 0.166
21 10 -0.589
22 10 0.197
23 10 -0.274
24 10 0.110
25 10 0.813
26 10 -0.115
27 10 -0.112
28 10 0.221
29 10 -0.109
30 10 0.000
31 10 -0.130

0 11 -0.382
1 11 0.628
2 11 0.135
3 11 0.000
4 11 0.481
5 11 -0.120
6 11 0.269
7 11 0.355
8 11 -0.000
9 11 0.081
10 11 0.290
11 11 0.000
12 11 1.228
13 11 0.265
14 11 -0.097
15 11 0.164
16 11 0.000
17 11 -0.198
18 11 -0.173
19 11 0.202
20 11 0.000
21 11 -0.278
22 11 0.000
23 11 -0.389
24 11 0.467
25 11 0.000
26 11 -0.842
27 11 -0.642
28 11 0.000
29 11 -0.000
30 11 0.000
31 11 -0.000

0 12 -0.229
1 12 -0.399
2 12 -0.029
3 12 -0.000
4 12 0.422
5 12 -0.010
6 12 0.437
7 12 -0.104
8 12 -0.000
9 12 0.138
10 12 0.020
11 12 1.228
12 12 0.000
13 12 -0.433
14 12 1.027
15 12 0.803
16 12 0.228
17 12 -0.323
18 12 -0.216
19 12 -0.570
20 12 0.133
21 12 0.733
22 12 0.439
23 12 0.397
24 12 0.348
25 12 0.512
26 12 -0.236
27 12 0.168
28 12 -0.367
29 12 0.119
30 12 0.149
31 12 -0.175

0 13 1.402
1 13 -0.807
2 13 0.306
3 13 0.000
4 13 0.637
5 13 0.350
6 13 0.500
7 13 0.098
8 13 0.000
9 13 -0.048
10 13 -0.235
11 13 0.265
12 13 -0.433
13 13 0.000
14 13 -0.195
15 13 0.168
16 13 -0.000
17 13 -0.399
18 13 0.266
19 13 -0.484
20 13 -0.509
21 13 0.190
22 13 0.102
23 13 0.906
24 13 0.214
25 13 0.597
26 13 0.466
27 13 0.043
28 13 -0.000
29 13 0.287
30 13 -0.000
31 13 0.000

0 14 0.630
1 14 -0.920
2 14 0.000
3 14 0.153
4 14 0.008
5 14 0.625
6 14 0.379
7 14 -0.322
8 14 0.014
9 14 0.305
10 14 0.918
11 14 -0.097
12 14 1.027
13 14 -0.195
14 14 0.000
15 14 -0.161
16 14 -0.281
17 14 -0.069
18 14 0.285
19 14 -0.000
20 14 1.138
21 14 0.108
22 14 0.587
23 14 -0.112
24 14 -0.000
25 14 -0.600
26 14 0.193
27 14 -0.026
28 14 -0.312
29 14 0.189
30 14 -0.364
31 14 -0.264

0 15 0.469
1 15 -0.535
2 15 -0.199
3 15 -0.000
4 15 0.277
5 15 0.761
6 15 -0.416
7 15 0.529
8 15 -0.139
9 15 0.426
10 15 0.047
11 15 0.164
12 15 0.803
13 15 0.168
14 15 -0.161
15 15 0.000
16 15 -0.104
17 15 -0.745
18 15 -0.124
19 15 -0.000
20 15 0.898
21 15 0.067
22 15 0.107
23 15 0.790
24 15 1.126
25 15 0.425
26 15 -0.961
27 15 -0.403
28 15 0.450
29 15 0.753
30 15 -0.475
31 15 1.164

0 16 0.963
1 16 -0.258
2 16 0.562
3 16 -0.000
4 16 0.045
5 16 0.000
6 16 0.124
7 16 0.301
8 16 0.707
9 16 0.170
10 16 0.399
11 16 0.000
12 16 0.228
13 16 -0.000
14 16 -0.281
15 16 -0.104
16 16 0.000
17 16 0.411
18 16 1.394
19 16 -0.180
20 16 -0.592
21 16 0.478
22 16 0.066
23 16 0.133
24 16 -0.625
25 16 0.502
26 16 -0.000
27 16 -0.131
28 16 0.074
29 16 0.117
30 16 -0.389
31 16 0.959

0 17 -0.210
1 17 0.827
2 17 0.050
3 17 0.000
4 17 -0.112
5 17 -0.606
6 17 0.195
7 17 0.375
8 17 0.627
9 17 0.749
10 17 0.701
11 17 -0.198
12 17 -0.323
13 17 -0.399
14 17 -0.069
15 17 -0.745
16 17 0.411
17 17 0.000
18 17 -0.411
19 17 -0.139
20 17 -0.358
21 17 0.138
22 17 1.438
23 17 0.017
24 17 -0.140
25 17 0.451
26 17 -0.034
27 17 0.110
28 17 0.209
29 17 0.464
30 17 -0.041
31 17 -0.267

0 18 -0.007
1 18 1.101
2 18 0.310
3 18 -0.246
4 18 -0.077
5 18 0.000
6 18 -0.854
7 18 -0.026
8 18 1.012
9 18 -0.082
10 18 0.844
11 18 -0.173
12 18 -0.216
13 18 0.266
14 18 0.285
15 18 -0.124
16 18 1.394
17 18 -0.411
18 18 0.000
19 18 -0.339
20 18 0.134
21 18 -0.290
22 18 -0.396
23 18 0.702
24 18 0.557
25 18 -0.446
26 18 0.627
27 18 0.200
28 18 0.464
29 18 0.492
30 18 -0.583
31 18 -0.587

0 19 -0.209
1 19 0.067
2 19 0.467
3 19 0.000
4 19 0.526
5 19 0.000
6 19 0.000
7 19 0.155
8 19 0.000
9 19 0.695
10 19 0.822
11 19 0.202
12 19 -0.570
13 19 -0.484
14 19 -0.000
15 19 -0.000
16 19 -0.180
17 19 -0.139
18 19 -0.339
19 19 0.000
20 19 0.168
21 19 0.534
22 19 -0.049
23 19 0.328
24 19 0.152
25 19 0.538
26 19 -0.000
27 19 1.091
28 19 0.228
29 19 0.606
30 19 -0.351
31 19 -0.661

0 20 -0.514
1 20 -0.137
2 20 0.305
3 20 0.000
4 20 0.440
5 20 0.000
6 20 0.440
7 20 0.183
8 20 -0.346
9 20 0.346
10 20 0.166
11 20 0.000
12 20 0.133
13 20 -0.509
14 20 1.138
15 20 0.898
16 20 -0.592
17 20 -0.358
18 20 0.134
19 20 0.168
20 20 0.000
21 20 -0.152
22 20 0.885
23 20 0.278
24 20 -0.125
25 20 0.051
26 20 -0.000
27 20 1.140
28 20 0.333
29 20 -0.154
30 20 0.148
31 20 0.097

0 21 0.315
1 21 -0.760
2 21 0.432
3 21 0.000
4 21 1.132
5 21 -0.254
6 21 -0.205
7 21 0.544
8 21 0.000
9 21 -0.405
10 21 -0.589
11 21 -0.278
12 21 0.733
13 21 0.190
14 21 0.108
15 21 0.067
16 21 0.478
17 21 0.138
18 21 -0.290
19 21 0.534
20 21 -0.152
21 21 0.000
22 21 -0.126
23 21 0.288
24 21 -0.491
25 21 1.126
26 21 0.137
27 21 0.656
28 21 0.452
29 21 1.656
30 21 0.325
31 21 0.406

0 22 0.254
1 22 -0.446
2 22 0.481
3 22 0.000
4 22 -0.442
5 22 -0.241
6 22 -0.253
7 22 0.146
8 22 0.000
9 22 -0.146
10 22 0.197
11 22 0.000
12 22 0.439
13 22 0.102
14 22 0.587
15 22 0.107
16 22 0.066
17 22 1.438
18 22 -0.396
19 22 -0.049
20 22 0.885
21 22 -0.126
22 22 0.000
23 22 0.000
24 22 -0.027
25 22 -0.457
26 22 -0.000
27 22 0.402
28 22 -0.171
29 22 0.004
30 22 0.320
31 22 -0.501

0 23 0.579
1 23 -0.839
2 23 0.695
3 23 0.000
4 23 0.499
5 23 -0.376
6 23 0.303
7 23 0.491
8 23 0.006
9 23 0.408
10 23 -0.274
11 23 -0.389
12 23 0.397
13 23 0.906
14 23 -0.112
15 23 0.790
16 23 0.133
17 23 0.017
18 23 0.702
19 23 0.328
20 23 0.278
21 23 0.288
22 23 0.000
23 23 0.000
24 23 0.767
25 23 0.396
26 23 0.057
27 23 -0.303
28 23 0.816
29 23 0.802
30 23 0.000
31 23 1.442

0 24 0.273
1 24 0.000
2 24 -0.089
3 24 -0.000
4 24 -0.364
5 24 -0.773
6 24 -0.455
7 24 0.106
8 24 0.000
9 24 -0.643
10 24 0.110
11 24 0.467
12 24 0.348
13 24 0.214
14 24 -0.000
15 24 1.126
16 24 -0.625
17 24 -0.140
18 24 0.557
19 24 0.152
20 24 -0.125
21 24 -0.491
22 24 -0.027
23 24 0.767
24 24 0.000
25 24 -0.208
26 24 -0.160
27 24 -0.000
28 24 -0.315
29 24 0.000
30 24 -0.720
31 24 -0.040

0 25 0.421
1 25 0.395
2 25 0.035
3 25 -0.000
4 25 -0.200
5 25 0.000
6 25 0.618
7 25 0.335
8 25 -0.881
9 25 0.413
10 25 0.813
11 25 0.000
12 25 0.512
13 25 0.597
14 25 -0.600
15 25 0.425
16 25 0.502
17 25 0.451
18 25 -0.446
19 25 0.538
20 25 0.051
21 25 1.126
22 25 -0.457
23 25 0.396
24 25 -0.208
25 25 0.000
26 25 -0.000
27 25 -0.519
28 25 -0.225
29 25 0.199
30 25 0.175
31 25 -0.707

0 26 0.558
1 26 0.061
2 26 -0.746
3 26 0.000
4 26 0.647
5 26 0.077
6 26 0.600
7 26 0.291
8 26 0.000
9 26 0.905
10 26 -0.115
11 26 -0.842
12 26 -0.236
13 26 0.466
14 26 0.193
15 26 -0.961
16 26 -0.000
17 26 -0.034
18 26 0.627
19 26 -0.000
20 26 -0.000
21 26 0.137
22 26 -0.000
23 26 0.057
24 26 -0.160
25 26 -0.000
26 26 0.000
27 26 0.462
28 26 -0.000
29 26 -0.000
30 26 0.000
31 26 0.000

0 27 0.291
1 27 -0.756
2 27 -0.356
3 27 -0.000
4 27 0.236
5 27 -0.548
6 27 0.023
7 27 0.864
8 27 -0.322
9 27 0.407
10 27 -0.112
11 27 -0.642
12 27 0.168
13 27 0.043
14 27 -0.026
15 27 -0.403
16 27 -0.131
17 27 0.110
18 27 0.200
19 27 1.091
20 27 1.140
21 27 0.656
22 27 0.402
23 27 -0.303
24 27 -0.000
25 27 -0.519
26 27 0.462
27 27 0.000
28 27 0.397
29 27 -0.389
30 27 0.152
31 27 0.965

0 28 -0.510
1 28 -0.278
2 28 -0.218
3 28 -0.212
4 28 0.169
5 28 -0.110
6 28 0.823
7 28 -0.197
8 28 -0.382
9 28 0.867
10 28 0.221
11 28 0.000
12 28 -0.367
13 28 -0.000
14 28 -0.312
15 28 0.450
16 28 0.074
17 28 0.209
18 28 0.464
19 28 0.228
20 28 0.333
21 28 0.452
22 28 -0.171
23 28 0.816
24 28 -0.315
25 28 -0.225
26 28 -0.000
27 28 0.397
28 28 0.000
29 28 -0.496
30 28 0.607
31 28 0.092

0 29 0.244
1 29 -0.281
2 29 -0.233
3 29 0.001
4 29 -0.000
5 29 -0.505
6 29 0.572
7 29 0.206
8 29 -0.301
9 29 0.282
10 29 -0.109
11 29 -0.000
12 29 0.119
13 29 0.287
14 29 0.189
15 29 0.753
16 29 0.117
17 29 0.464
18 29 0.492
19 29 0.606
20 29 -0.154
21 29 1.656
22 29 0.004
23 29 0.802
24 29 0.000
25 29 0.199
26 29 -0.000
27 29 -0.389
28 29 -0.496
29 29 0.000
30 29 -0.498
31 29 0.359

0 30 0.018
1 30 -0.117
2 30 -0.298
3 30 1.517
4 30 -0.199
5 30 -0.238
6 30 -0.339
7 30 -0.691
8 30 -0.000
9 30 -0.318
10 30 0.000
11 30 0.000
12 30 0.149
13 30 -0.000
14 30 -0.364
15 30 -0.475
16 30 -0.389
17 30 -0.041
18 30 -0.583
19 30 -0.351
20 30 0.148
21 30 0.325
22 30 0.320
23 30 0.000
24 30 -0.720
25 30 0.175
26 30 0.000
27 30 0.152
28 30 0.607
29 30 -0.498
30 30 0.000
31 30 0.263

0 31 -0.353
1 31 0.417
2 31 -0.586
3 31 0.000
4 31 -0.750
5 31 0.394
6 31 -0.335
7 31 0.359
8 31 -0.290
9 31 0.369
10 31 -0.130
11 31 -0.000
12 31 -0.175
13 31 0.000
14 31 -0.264
15 31 1.164
16 31 0.959
17 31 -0.267
18 31 -0.587
19 31 -0.661
20 31 0.097
21 31 0.406
22 31 -0.501
23 31 1.442
24 31 -0.040
25 31 -0.707
26 31 0.000
27 31 0.965
28 31 0.092
29 31 0.359
30 31 0.263
31 31 0.000

==> data/mcn_p_vs_q.dat <==
0 0 4.490
1 0 4.795
2 0 5.055
3 0 5.197
4 0 5.365
5 0 5.462
6 0 5.561
7 0 5.643
8 0 5.724
9 0 5.838
10 0 5.876
11 0 5.891
12 0 5.943
13 0 5.961
14 0 5.968
15 0 6.069
16 0 6.120
17 0 6.151
18 0 6.182
19 0 6.256
20 0 6.341

0 1 4.098
1 1 4.357
2 1 4.584
3 1 4.764
4 1 4.920
5 1 5.023
6 1 5.110
7 1 5.165
8 1 5.300
9 1 5.395
10 1 5.443
11 1 5.415
12 1 5.464
13 1 5.512
14 1 5.534
15 1 5.622
16 1 5.667
17 1 5.715
18 1 5.716
19 1 5.818
20 1 5.863

0 2 3.682
1 2 3.934
2 2 4.182
3 2 4.355
4 2 4.475
5 2 4.576
6 2 4.696
7 2 4.799
8 2 4.937
9 2 4.998
10 2 5.043
11 2 5.031
12 2 5.140
13 2 5.152
14 2 5.178
15 2 5.297
16 2 5.300
17 2 5.334
18 2 5.355
19 2 5.441
20 2 5.509

0 3 3.320
1 3 3.561
2 3 3.808
3 3 3.995
4 3 4.098
5 3 4.223
6 3 4.362
7 3 4.489
8 3 4.619
9 3 4.679
10 3 4.707
11 3 4.725
12 3 4.783
13 3 4.804
14 3 4.841
15 3 4.973
16 3 5.007
17 3 5.026
18 3 5.062
19 3 5.101
20 3 5.147

0 4 2.961
1 4 3.221
2 4 3.487
3 4 3.672
4 4 3.798
5 4 3.896
6 4 4.052
7 4 4.198
8 4 4.300
9 4 4.397
10 4 4.410
11 4 4.420
12 4 4.451
13 4 4.479
14 4 4.525
15 4 4.637
16 4 4.666
17 4 4.710
18 4 4.751
19 4 4.789
20 4 4.862

0 5 2.714
1 5 2.946
2 5 3.232
3 5 3.416
4 5 3.562
5 5 3.654
6 5 3.804
7 5 3.956
8 5 4.045
9 5 4.120
10 5 4.158
11 5 4.193
12 5 4.241
13 5 4.228
14 5 4.250
15 5 4.334
16 5 4.427
17 5 4.451
18 5 4.499
19 5 4.507
20 5 4.584

0 6 2.469
1 6 2.769
2 6 3.038
3 6 3.216
4 6 3.388
5 6 3.463
6 6 3.604
7 6 3.757
8 6 3.848
9 6 3.911
10 6 3.958
11 6 4.039
12 6 4.055
13 6 4.071
14 6 4.082
15 6 4.170
16 6 4.240
17 6 4.265
18 6 4.305
19 6 4.303
20 6 4.409

0 7 2.269
1 7 2.551
2 7 2.821
3 7 3.005
4 7 3.152
5 7 3.217
6 7 3.371
7 7 3.532
8 7 3.649
9 7 3.728
10 7 3.770
11 7 3.852
12 7 3.906
13 7 3.909
14 7 3.919
15 7 4.014
16 7 4.091
17 7 4.094
18 7 4.118
19 7 4.128
20 7 4.217

0 8 1.988
1 8 2.290
2 8 2.568
3 8 2.761
4 8 2.888
5 8 2.971
6 8 3.108
7 8 3.283
8 8 3.423
9 8 3.506
10 8 3.596
11 8 3.669
12 8 3.730
13 8 3.725
14 8 3.747
15 8 3.819
16 8 3.883
17 8 3.901
18 8 3.948
19 8 3.937
20 8 4.020

0 9 1.762
1 9 2.070
2 9 2.354
3 9 2.563
4 9 2.679
5 9 2.774
6 9 2.924
7 9 3.095
8 9 3.216
9 9 3.311
10 9 3.392
11 9 3.486
12 9 3.593
13 9 3.592
14 9 3.617
15 9 3.713
16 9 3.780
17 9 3.807
18 9 3.817
19 9 3.810
20 9 3.886

0 10 1.550
1 10 1.840
2 10 2.128
3 10 2.368
4 10 2.504
5 10 2.610
6 10 2.729
7 10 2.892
8 10 3.053
9 10 3.141
10 10 3.232
11 10 3.291
12 10 3.397
13 10 3.417
14 10 3.443
15 10 3.536
16 10 3.602
17 10 3.610
18 10 3.619
19 10 3.643
20 10 3.724

0 11 1.385
1 11 1.644
2 11 1.950
3 11 2.221
4 11 2.361
5 11 2.476
6 11 2.611
7 11 2.781
8 11 2.904
9 11 3.010
10 11 3.079
11 11 3.163
12 11 3.261
13 11 3.286
14 11 3.316
15 11 3.428
16 11 3.510
17 11 3.552
18 11 3.563
19 11 3.578
20 11 3.644

0 12 1.238
1 12 1.443
2 12 1.757
3 12 2.012
4 12 2.170
5 12 2.348
6 12 2.483
7 12 2.625
8 12 2.775
9 12 2.854
10 12 2.920
11 12 3.013
12 12 3.101
13 12 3.137
14 12 3.167
15 12 3.282
16 12 3.362
17 12 3.411
18 12 3.435
19 12 3.446
20 12 3.513

0 13 1.117
1 13 1.303
2 13 1.584
3 13 1.861
4 13 2.016
5 13 2.210
6 13 2.330
7 13 2.493
8 13 2.661
9 13 2.724
10 13 2.804
11 13 2.895
12 13 2.992
13 13 3.033
14 13 3.091
15 13 3.188
16 13 3.255
17 13 3.309
18 13 3.337
19 13 3.349
20 13 3.411

0 14 0.969
1 14 1.161
2 14 1.458
3 14 1.732
4 14 1.908
5 14 2.107
6 14 2.225
7 14 2.378
8 14 2.545
9 14 2.640
10 14 2.711
11 14 2.808
12 14 2.922
13 14 2.960
14 14 3.012
15 14 3.102
16 14 3.142
17 14 3.193
18 14 3.248
19 14 3.276
20 14 3.327

0 15 0.821
1 15 0.991
2 15 1.282
3 15 1.571
4 15 1.766
5 15 1.985
6 15 2.076
7 15 2.239
8 15 2.379
9 15 2.519
10 15 2.601
11 15 2.688
12 15 2.806
13 15 2.841
14 15 2.884
15 15 2.982
16 15 3.052
17 15 3.121
18 15 3.177
19 15 3.234
20 15 3.253

0 16 0.683
1 16 0.874
2 16 1.173
3 16 1.442
4 16 1.617
5 16 1.834
6 16 1.974
7 16 2.134
8 16 2.279
9 16 2.396
10 16 2.505
11 16 2.593
12 16 2.703
13 16 2.734
14 16 2.760
15 16 2.879
16 16 2.965
17 16 3.046
18 16 3.086
19 16 3.156
20 16 3.172

0 17 0.572
1 17 0.758
2 17 1.046
3 17 1.325
4 17 1.473
5 17 1.691
6 17 1.838
7 17 1.998
8 17 2.141
9 17 2.292
10 17 2.399
11 17 2.497
12 17 2.604
13 17 2.641
14 17 2.684
15 17 2.789
16 17 2.870
17 17 2.970
18 17 3.042
19 17 3.103
20 17 3.124

0 18 0.486
1 18 0.620
2 18 0.901
3 18 1.154
4 18 1.321
5 18 1.536
6 18 1.699
7 18 1.841
8 18 2.012
9 18 2.147
10 18 2.282
11 18 2.388
12 18 2.468
13 18 2.545
14 18 2.580
15 18 2.704
16 18 2.755
17 18 2.886
18 18 2.935
19 18 3.017
20 18 3.060

0 19 0.401
1 19 0.512
2 19 0.778
3 19 1.039
4 19 1.190
5 19 1.378
6 19 1.515
7 19 1.652
8 19 1.811
9 19 1.971
10 19 2.110
11 19 2.234
12 19 2.330
13 19 2.450
14 19 2.516
15 19 2.628
16 19 2.695
17 19 2.797
18 19 2.866
19 19 2.958
20 19 3.002

0 20 0.318
1 20 0.426
2 20 0.681
3 20 0.919
4 20 1.093
5 20 1.275
6 20 1.426
7 20 1.554
8 20 1.726
9 20 1.860
10 20 1.991
11 20 2.109
12 20 2.233
13 20 2.347
14 20 2.406
15 20 2.510
16 20 2.586
17 20 2.689
18 20 2.791
19 20 2.882
20 20 2.954

==> data/mcn_player_vs_rule.dat <==
0 0 1.094
1 0 1.690
2 0 2.174
3 0 2.681
4 0 3.034
5 0 3.601
6 0 4.103
7 0 4.496
8 0 4.966
9 0 5.409
10 0 6.040
11 0 6.548
12 0 6.923
13 0 7.337
14 0 8.112
15 0 8.307
16 0 8.897
17 0 9.312
18 0 9.706
19 0 10.181
20 0 10.788

0 1 1.148
1 1 1.573
2 1 2.039
3 1 2.405
4 1 2.784
5 1 3.041
6 1 3.465
7 1 3.862
8 1 4.115
9 1 4.603
10 1 5.078
11 1 5.399
12 1 5.684
13 1 5.989
14 1 6.430
15 1 6.758
16 1 7.149
17 1 7.530
18 1 8.034
19 1 8.504
20 1 8.778

0 2 1.191
1 2 1.649
2 2 1.917
3 2 2.242
4 2 2.601
5 2 2.797
6 2 3.083
7 2 3.419
8 2 3.720
9 2 3.938
10 2 4.091
11 2 4.444
12 2 4.811
13 2 5.056
14 2 5.433
15 2 5.717
16 2 6.017
17 2 6.222
18 2 6.577
19 2 6.887
20 2 7.383

0 3 1.193
1 3 1.616
2 3 1.926
3 3 2.207
4 3 2.534
5 3 2.670
6 3 2.984
7 3 3.170
8 3 3.324
9 3 3.528
10 3 3.757
11 3 4.142
12 3 4.379
13 3 4.575
14 3 4.951
15 3 5.030
16 3 5.149
17 3 5.504
18 3 5.750
19 3 6.117
20 3 6.347

0 4 1.289
1 4 1.636
2 4 1.877
3 4 2.104
4 4 2.394
5 4 2.584
6 4 2.803
7 4 3.075
8 4 3.312
9 4 3.565
10 4 3.798
11 4 3.870
12 4 4.182
13 4 4.246
14 4 4.546
15 4 4.732
16 4 5.045
17 4 4.999
18 4 5.152
19 4 5.600
20 4 5.619

0 5 1.312
1 5 1.703
2 5 1.977
3 5 2.160
4 5 2.351
5 5 2.604
6 5 2.851
7 5 2.974
8 5 3.324
9 5 3.408
10 5 3.646
11 5 3.772
12 5 4.034
13 5 4.123
14 5 4.239
15 5 4.566
16 5 4.721
17 5 4.896
18 5 4.935
19 5 4.975
20 5 5.156

0 6 1.293
1 6 1.683
2 6 1.969
3 6 2.170
4 6 2.413
5 6 2.603
6 6 2.859
7 6 2.978
8 6 3.276
9 6 3.346
10 6 3.514
11 6 3.779
12 6 3.894
13 6 4.045
14 6 4.259
15 6 4.431
16 6 4.437
17 6 4.555
18 6 4.743
19 6 4.808
20 6 4.878

0 7 1.268
1 7 1.705
2 7 1.940
3 7 2.246
4 7 2.322
5 7 2.615
6 7 2.727
7 7 2.988
8 7 3.094
9 7 3.437
10 7 3.486
11 7 3.634
12 7 3.810
13 7 4.000
14 7 3.982
15 7 4.095
16 7 4.266
17 7 4.477
18 7 4.627
19 7 4.790
20 7 4.821

0 8 1.338
1 8 1.560
2 8 1.963
3 8 2.127
4 8 2.270
5 8 2.610
6 8 2.865
7 8 2.920
8 8 3.173
9 8 3.364
10 8 3.442
11 8 3.567
12 8 3.795
13 8 3.918
14 8 3.998
15 8 4.119
16 8 4.189
17 8 4.253
18 8 4.436
19 8 4.575
20 8 4.645

0 9 1.267
1 9 1.639
2 9 1.879
3 9 2.082
4 9 2.357
5 9 2.577
6 9 2.785
7 9 2.855
8 9 3.075
9 9 3.268
10 9 3.401
11 9 3.569
12 9 3.588
13 9 3.828
14 9 3.985
15 9 4.018
16 9 4.163
17 9 4.358
18 9 4.331
19 9 4.413
20 9 4.513

0 10 1.214
1 10 1.629
2 10 1.926
3 10 2.102
4 10 2.353
5 10 2.567
6 10 2.729
7 10 2.913
8 10 2.913
9 10 3.293
10 10 3.347
11 10 3.425
12 10 3.696
13 10 3.715
14 10 3.910
15 10 4.022
16 10 4.004
17 10 4.200
18 10 4.304
19 10 4.345
20 10 4.333

0 11 1.280
1 11 1.569
2 11 1.848
3 11 2.129
4 11 2.279
5 11 2.567
6 11 2.662
7 11 2.874
8 11 2.954
9 11 3.081
10 11 3.265
11 11 3.363
12 11 3.531
13 11 3.599
14 11 3.763
15 11 3.874
16 11 3.863
17 11 4.063
18 11 4.088
19 11 4.177
20 11 4.329

0 12 1.257
1 12 1.540
2 12 1.808
3 12 2.045
4 12 2.292
5 12 2.445
6 12 2.603
7 12 2.698
8 12 2.924
9 12 2.968
10 12 3.113
11 12 3.233
12 12 3.413
13 12 3.428
14 12 3.605
15 12 3.718
16 12 3.762
17 12 3.951
18 12 3.980
19 12 4.169
20 12 4.228

0 13 1.239
1 13 1.515
2 13 1.796
3 13 1.987
4 13 2.238
5 13 2.440
6 13 2.506
7 13 2.710
8 13 2.867
9 13 2.938
10 13 3.106
11 13 3.265
12 13 3.354
13 13 3.440
14 13 3.516
15 13 3.622
16 13 3.652
17 13 3.746
18 13 3.924
19 13 3.916
20 13 4.021

0 14 1.187
1 14 1.475
2 14 1.811
3 14 1.967
4 14 2.125
5 14 2.417
6 14 2.461
7 14 2.603
8 14 2.746
9 14 2.836
10 14 3.021
11 14 3.140
12 14 3.282
13 14 3.344
14 14 3.379
15 14 3.507
16 14 3.666
17 14 3.615
18 14 3.780
19 14 3.873
20 14 3.993

0 15 1.220
1 15 1.496
2 15 1.785
3 15 1.922
4 15 2.126
5 15 2.321
6 15 2.524
7 15 2.575
8 15 2.711
9 15 2.866
10 15 2.895
11 15 3.061
12 15 3.126
13 15 3.194
14 15 3.385
15 15 3.445
16 15 3.598
17 15 3.607
18 15 3.686
19 15 3.748
20 15 3.811

0 16 1.224
1 16 1.453
2 16 1.804
3 16 1.901
4 16 2.066
5 16 2.272
6 16 2.439
7 16 2.453
8 16 2.671
9 16 2.749
10 16 2.853
11 16 2.980
12 16 2.997
13 16 3.085
14 16 3.231
15 16 3.252
16 16 3.459
17 16 3.492
18 16 3.590
19 16 3.671
20 16 3.676

0 17 1.228
1 17 1.442
2 17 1.682
3 17 1.884
4 17 2.099
5 17 2.181
6 17 2.316
7 17 2.454
8 17 2.574
9 17 2.732
10 17 2.759
11 17 2.866
12 17 2.915
13 17 3.092
14 17 3.181
15 17 3.231
16 17 3.234
17 17 3.326
18 17 3.439
19 17 3.440
20 17 3.582

0 18 1.178
1 18 1.401
2 18 1.691
3 18 1.839
4 18 2.038
5 18 2.181
6 18 2.279
7 18 2.337
8 18 2.514
9 18 2.579
10 18 2.736
11 18 2.807
12 18 2.994
13 18 2.980
14 18 3.074
15 18 3.247
16 18 3.175
17 18 3.333
18 18 3.345
19 18 3.474
20 18 3.516

0 19 1.184
1 19 1.413
2 19 1.648
3 19 1.830
4 19 1.932
5 19 2.095
6 19 2.262
7 19 2.328
8 19 2.437
9 19 2.549
10 19 2.617
11 19 2.692
12 19 2.780
13 19 2.858
14 19 2.912
15 19 2.981
16 19 3.141
17 19 3.179
18 19 3.232
19 19 3.360
20 19 3.339

0 20 1.143
1 20 1.370
2 20 1.570
3 20 1.764
4 20 1.978
5 20 2.097
6 20 2.153
7 20 2.323
8 20 2.318
9 20 2.493
10 20 2.518
11 20 2.591
12 20 2.746
13 20 2.827
14 20 2.914
15 20 2.876
16 20 3.068
17 20 3.039
18 20 3.197
19 20 3.241
20 20 3.286

==> data/sweep_dual_barabasi.dat <==
0 0 4.806
1 0 4.829
2 0 4.842
3 0 4.738
4 0 4.681
5 0 4.779
6 0 4.550
7 0 4.714
8 0 4.779
9 0 4.641
10 0 4.673
11 0 4.758
12 0 4.372
13 0 4.720
14 0 4.691
15 0 4.682
16 0 4.748
17 0 4.708
18 0 4.892
19 0 4.927
20 0 4.989

0 1 4.791
1 1 4.957
2 1 4.859
3 1 4.765
4 1 4.753
5 1 4.663
6 1 4.675
7 1 4.581
8 1 4.644
9 1 4.597
10 1 4.743
11 1 4.636
12 1 4.580
13 1 4.549
14 1 4.641
15 1 4.684
16 1 4.785
17 1 4.691
18 1 4.873
19 1 4.854
20 1 4.979

0 2 4.751
1 2 4.655
2 2 4.865
3 2 4.686
4 2 4.807
5 2 4.725
6 2 4.545
7 2 4.607
8 2 4.852
9 2 4.804
10 2 4.563
11 2 4.598
12 2 4.540
13 2 4.660
14 2 4.646
15 2 4.570
16 2 4.788
17 2 4.799
18 2 4.741
19 2 4.845
20 2 4.994

0 3 4.783
1 3 4.697
2 3 4.860
3 3 4.825
4 3 4.977
5 3 4.573
6 3 4.701
7 3 4.657
8 3 4.480
9 3 4.597
10 3 4.395
11 3 4.623
12 3 4.673
13 3 4.600
14 3 4.707
15 3 4.520
16 3 4.726
17 3 4.794
18 3 4.886
19 3 4.745
20 3 5.030

0 4 4.976
1 4 4.879
2 4 4.817
3 4 4.650
4 4 4.862
5 4 4.631
6 4 4.619
7 4 4.769
8 4 4.490
9 4 4.546
10 4 4.643
11 4 4.632
12 4 4.492
13 4 4.597
14 4 4.491
15 4 4.639
16 4 4.586
17 4 4.742
18 4 4.916
19 4 4.737
20 4 4.748

0 5 4.771
1 5 4.932
2 5 4.818
3 5 4.605
4 5 4.736
5 5 4.658
6 5 4.566
7 5 4.519
8 5 4.478
9 5 4.565
10 5 4.438
11 5 4.682
12 5 4.591
13 5 4.646
14 5 4.656
15 5 4.538
16 5 4.634
17 5 4.588
18 5 4.846
19 5 4.842
20 5 5.123

0 6 4.881
1 6 4.513
2 6 5.019
3 6 4.650
4 6 4.772
5 6 4.552
6 6 4.532
7 6 4.456
8 6 4.464
9 6 4.477
10 6 4.499
11 6 4.443
12 6 4.407
13 6 4.483
14 6 4.649
15 6 4.629
16 6 4.572
17 6 4.711
18 6 4.661
19 6 4.918
20 6 4.921

0 7 4.877
1 7 4.769
2 7 4.683
3 7 4.883
4 7 4.652
5 7 4.785
6 7 4.611
7 7 4.532
8 7 4.567
9 7 4.494
10 7 4.399
11 7 4.308
12 7 4.643
13 7 4.614
14 7 4.562
15 7 4.549
16 7 4.597
17 7 4.703
18 7 4.755
19 7 4.917
20 7 4.901

0 8 4.675
1 8 4.710
2 8 4.750
3 8 4.753
4 8 4.713
5 8 4.591
6 8 4.509
7 8 4.709
8 8 4.360
9 8 4.508
10 8 4.425
11 8 4.651
12 8 4.452
13 8 4.412
14 8 4.554
15 8 4.621
16 8 4.716
17 8 4.647
18 8 4.835
19 8 4.861
20 8 4.929

0 9 4.792
1 9 4.545
2 9 4.559
3 9 4.702
4 9 4.570
5 9 4.772
6 9 4.433
7 9 4.470
8 9 4.840
9 9 4.509
10 9 4.519
11 9 4.331
12 9 4.582
13 9 4.591
14 9 4.739
15 9 4.510
16 9 4.723
17 9 4.803
18 9 4.770
19 9 4.930
20 9 4.783

0 10 4.752
1 10 4.834
2 10 4.725
3 10 4.709
4 10 4.754
5 10 4.871
6 10 4.575
7 10 4.676
8 10 4.577
9 10 4.616
10 10 4.519
11 10 4.383
12 10 4.582
13 10 4.509
14 10 4.534
15 10 4.449
16 10 4.593
17 10 4.776
18 10 4.759
19 10 4.725
20 10 4.893

0 11 4.726
1 11 4.807
2 11 4.873
3 11 4.934
4 11 4.840
5 11 4.787
6 11 4.698
7 11 4.656
8 11 4.650
9 11 4.589
10 11 4.573
11 11 4.344
12 11 4.400
13 11 4.410
14 11 4.432
15 11 4.479
16 11 4.617
17 11 4.514
18 11 5.155
19 11 4.932
20 11 4.906

0 12 4.898
1 12 4.841
2 12 4.820
3 12 4.754
4 12 4.605
5 12 4.668
6 12 4.685
7 12 4.623
8 12 4.538
9 12 4.643
10 12 4.725
11 12 4.588
12 12 4.437
13 12 4.563
14 12 4.582
15 12 4.569
16 12 4.763
17 12 4.599
18 12 4.800
19 12 4.808
20 12 4.725

0 13 4.898
1 13 4.873
2 13 4.786
3 13 4.706
4 13 4.818
5 13 4.921
6 13 4.836
7 13 4.861
8 13 4.892
9 13 4.621
10 13 4.537
11 13 4.554
12 13 4.566
13 13 4.500
14 13 4.565
15 13 4.538
16 13 4.561
17 13 4.621
18 13 4.675
19 13 4.871
20 13 4.880

0 14 4.986
1 14 4.929
2 14 4.745
3 14 4.833
4 14 4.799
5 14 4.787
6 14 4.818
7 14 4.815
8 14 4.687
9 14 4.606
10 14 4.840
11 14 4.541
12 14 4.524
13 14 4.713
14 14 4.756
15 14 4.521
16 14 4.677
17 14 4.599
18 14 4.701
19 14 4.939
20 14 4.751

0 15 4.923
1 15 4.811
2 15 4.789
3 15 4.833
4 15 4.760
5 15 4.704
6 15 4.846
7 15 4.971
8 15 4.869
9 15 4.700
10 15 4.762
11 15 4.654
12 15 4.578
13 15 4.684
14 15 4.610
15 15 4.482
16 15 4.723
17 15 4.782
18 15 4.701
19 15 5.061
20 15 4.975

0 16 5.087
1 16 4.854
2 16 5.050
3 16 4.850
4 16 4.859
5 16 4.765
6 16 4.897
7 16 4.913
8 16 4.840
9 16 4.678
10 16 4.570
11 16 4.735
12 16 4.633
13 16 4.682
14 16 4.655
15 16 4.587
16 16 4.470
17 16 4.555
18 16 4.559
19 16 4.943
20 16 4.582

0 17 4.846
1 17 4.694
2 17 4.866
3 17 4.728
4 17 4.848
5 17 4.943
6 17 4.866
7 17 4.803
8 17 4.756
9 17 5.003
10 17 4.826
11 17 4.724
12 17 4.802
13 17 4.708
14 17 4.788
15 17 4.693
16 17 4.822
17 17 4.570
18 17 4.836
19 17 4.754
20 17 4.940

0 18 4.890
1 18 4.767
2 18 4.824
3 18 4.861
4 18 4.805
5 18 4.877
6 18 4.972
7 18 4.993
8 18 4.897
9 18 4.910
10 18 4.898
11 18 4.646
12 18 4.866
13 18 4.861
14 18 4.718
15 18 4.964
16 18 4.656
17 18 4.724
18 18 4.530
19 18 4.872
20 18 4.827

0 19 4.749
1 19 4.810
2 19 5.052
3 19 4.807
4 19 4.718
5 19 4.747
6 19 4.982
7 19 4.744
8 19 4.870
9 19 4.741
10 19 4.859
11 19 5.033
12 19 4.961
13 19 4.829
14 19 4.891
15 19 4.850
16 19 4.772
17 19 4.786
18 19 4.819
19 19 4.730
20 19 4.931

0 20 4.655
1 20 4.892
2 20 4.751
3 20 4.793
4 20 4.815
5 20 4.747
6 20 4.925
7 20 4.927
8 20 4.818
9 20 4.938
10 20 5.041
11 20 4.939
12 20 4.817
13 20 4.885
14 20 4.892
15 20 5.021
16 20 5.021
17 20 5.052
18 20 5.007
19 20 4.954
20 20 4.815


==> data/sweep_erdos_renyi.dat <==
0 0 0.000
1 0 0.000
2 0 0.000
3 0 0.000
4 0 0.000
5 0 0.000
6 0 0.000
7 0 0.000
8 0 0.000
9 0 0.000
10 0 0.000
11 0 0.000
12 0 0.000
13 0 0.000
14 0 0.000
15 0 0.000
16 0 0.000
17 0 0.000
18 0 0.000
19 0 0.000
20 0 0.000

0 1 0.000
1 1 0.436
2 1 0.835
3 1 1.270
4 1 1.734
5 1 2.082
6 1 2.552
7 1 3.019
8 1 3.460
9 1 3.599
10 1 4.093
11 1 4.540
12 1 4.760
13 1 4.936
14 1 5.507
15 1 6.174
16 1 6.552
17 1 7.103
18 1 7.337
19 1 7.569
20 1 7.840

0 2 0.000
1 2 0.640
2 2 1.356
3 2 1.934
4 2 2.573
5 2 2.956
6 2 3.568
7 2 4.179
8 2 4.939
9 2 5.270
10 2 6.004
11 2 7.009
12 2 7.345
13 2 7.739
14 2 8.404
15 2 8.963
16 2 9.396
17 2 10.069
18 2 10.041
19 2 12.277
20 2 13.456

0 3 0.000
1 3 0.696
2 3 1.392
3 3 2.108
4 3 2.898
5 3 3.292
6 3 4.228
7 3 4.780
8 3 5.147
9 3 5.699
10 3 7.187
11 3 7.197
12 3 7.830
13 3 8.849
14 3 9.373
15 3 10.678
16 3 10.132
17 3 11.672
18 3 12.780
19 3 13.123
20 3 13.712

0 4 0.000
1 4 0.759
2 4 1.508
3 4 2.182
4 4 2.701
5 4 3.714
6 4 4.463
7 4 5.087
8 4 5.547
9 4 6.136
10 4 6.708
11 4 8.759
12 4 8.422
13 4 9.172
14 4 9.636
15 4 10.833
16 4 11.646
17 4 11.219
18 4 13.132
19 4 12.579
20 4 13.446

0 5 0.000
1 5 0.793
2 5 1.604
3 5 2.215
4 5 2.869
5 5 3.730
6 5 4.477
7 5 5.161
8 5 5.431
9 5 5.995
10 5 7.250
11 5 7.968
12 5 9.011
13 5 9.590
14 5 9.872
15 5 10.423
16 5 12.389
17 5 11.498
18 5 12.891
19 5 14.218
20 5 14.006

0 6 0.000
1 6 0.788
2 6 1.370
3 6 1.902
4 6 3.255
5 6 3.796
6 6 4.489
7 6 5.153
8 6 5.983
9 6 6.440
10 6 7.024
11 6 7.682
12 6 7.467
13 6 9.122
14 6 10.133
15 6 10.860
16 6 11.026
17 6 11.098
18 6 14.073
19 6 13.831
20 6 16.070

0 7 0.000
1 7 0.784
2 7 1.408
3 7 2.237
4 7 2.966
5 7 3.335
6 7 4.379
7 7 5.088
8 7 5.608
9 7 6.655
10 7 6.861
11 7 7.781
12 7 8.184
13 7 9.500
14 7 10.680
15 7 9.609
16 7 10.785
17 7 11.500
18 7 13.041
19 7 14.241
20 7 18.088

0 8 0.000
1 8 0.766
2 8 1.462
3 8 2.065
4 8 3.021
5 8 4.195
6 8 3.896
7 8 4.890
8 8 5.378
9 8 6.406
10 8 6.655
11 8 7.594
12 8 8.908
13 8 9.153
14 8 8.669
15 8 10.386
16 8 10.982
17 8 11.291
18 8 14.169
19 8 15.197
20 8 17.202

0 9 0.000
1 9 0.867
2 9 1.427
3 9 2.107
4 9 2.727
5 9 3.624
6 9 3.788
7 9 4.878
8 9 5.155
9 9 6.489
10 9 6.626
11 9 7.325
12 9 7.324
13 9 8.624
14 9 9.159
15 9 9.778
16 9 9.398
17 9 12.603
18 9 12.933
19 9 17.512
20 9 14.734

0 10 0.000
1 10 0.837
2 10 1.521
3 10 2.135
4 10 2.885
5 10 3.273
6 10 3.434
7 10 4.512
8 10 4.668
9 10 5.461
10 10 6.481
11 10 7.159
12 10 7.847
13 10 7.996
14 10 9.102
15 10 9.373
16 10 10.903
17 10 10.914
18 10 13.782
19 10 19.515
20 10 22.530

0 11 0.000
1 11 0.792
2 11 1.335
3 11 2.064
4 11 2.586
5 11 3.440
6 11 3.853
7 11 4.403
8 11 4.729
9 11 6.119
10 11 5.857
11 11 7.233
12 11 7.302
13 11 8.208
14 11 9.203
15 11 8.409
16 11 11.158
17 11 11.291
18 11 13.877
19 11 17.435
20 11 26.919

0 12 0.000
1 12 0.798
2 12 1.394
3 12 2.076
4 12 2.567
5 12 3.362
6 12 4.251
7 12 4.392
8 12 5.146
9 12 5.090
10 12 5.874
11 12 7.206
12 12 7.822
13 12 8.203
14 12 8.505
15 12 9.488
16 12 10.887
17 12 12.548
18 12 13.146
19 12 17.028
20 12 17.815

0 13 0.000
1 13 0.798
2 13 1.542
3 13 2.015
4 13 2.529
5 13 3.554
6 13 3.440
7 13 4.362
8 13 4.601
9 13 5.983
10 13 5.839
11 13 5.463
12 13 7.017
13 13 7.381
14 13 7.270
15 13 10.583
16 13 10.116
17 13 14.507
18 13 19.960
19 13 18.493
20 13 22.117

0 14 0.000
1 14 0.778
2 14 1.336
3 14 2.040
4 14 2.270
5 14 3.089
6 14 3.911
7 14 4.020
8 14 4.592
9 14 4.749
10 14 5.777
11 14 6.380
12 14 6.544
13 14 7.055
14 14 7.257
15 14 9.763
16 14 11.079
17 14 15.578
18 14 17.009
19 14 12.257
20 14 31.842

0 15 0.000
1 15 0.774
2 15 1.467
3 15 1.985
4 15 2.465
5 15 2.909
6 15 3.180
7 15 4.007
8 15 4.728
9 15 5.004
10 15 5.293
11 15 5.537
12 15 6.520
13 15 7.213
14 15 7.133
15 15 7.121
16 15 7.453
17 15 14.973
18 15 15.456
19 15 17.809
20 15 19.807

0 16 0.000
1 16 0.859
2 16 1.418
3 16 1.799
4 16 2.446
5 16 2.977
6 16 3.257
7 16 4.117
8 16 4.235
9 16 4.858
10 16 4.898
11 16 5.950
12 16 6.507
13 16 6.447
14 16 6.964
15 16 10.249
16 16 9.673
17 16 16.651
18 16 15.217
19 16 12.557
20 16 14.541

0 17 0.000
1 17 0.844
2 17 1.415
3 17 1.982
4 17 2.278
5 17 2.880
6 17 2.994
7 17 3.394
8 17 3.942
9 17 4.528
10 17 5.318
11 17 5.783
12 17 5.906
13 17 7.488
14 17 6.797
15 17 7.893
16 17 8.406
17 17 13.113
18 17 11.195
19 17 14.038
20 17 13.084

0 18 0.000
1 18 0.870
2 18 1.409
3 18 1.767
4 18 2.209
5 18 2.927
6 18 3.111
7 18 3.698
8 18 4.311
9 18 4.453
10 18 5.150
11 18 5.046
12 18 5.119
13 18 6.013
14 18 6.524
15 18 6.613
16 18 7.226
17 18 9.192
18 18 11.888
19 18 11.069
20 18 14.208

0 19 0.000
1 19 0.838
2 19 1.481
3 19 1.975
4 19 2.408
5 19 2.741
6 19 3.226
7 19 3.522
8 19 3.860
9 19 3.992
10 19 4.692
11 19 5.419
12 19 5.312
13 19 5.221
14 19 5.637
15 19 9.265
16 19 8.955
17 19 12.400
18 19 11.156
19 19 10.737
20 19 16.588

0 20 0.000
1 20 0.868
2 20 1.428
3 20 1.868
4 20 2.248
5 20 2.635
6 20 3.215
7 20 3.428
8 20 3.766
9 20 4.482
10 20 4.839
11 20 4.515
12 20 5.077
13 20 5.396
14 20 5.420
15 20 7.928
16 20 7.820
17 20 8.825
18 20 9.754
19 20 11.277
20 20 15.275

==> data/sweep_intersection.dat <==
0 0 0.000
1 0 0.412
2 0 1.223
3 0 2.683
4 0 3.980
5 0 3.790
6 0 4.799
7 0 4.345
8 0 4.790
9 0 4.313
10 0 4.000
11 0 3.882
12 0 3.558
13 0 4.069
14 0 3.722
15 0 3.101
16 0 4.017
17 0 3.725
18 0 3.379
19 0 3.289
20 0 3.091

0 1 0.000
1 1 0.343
2 1 2.026
3 1 2.764
4 1 3.470
5 1 4.334
6 1 4.927
7 1 3.930
8 1 4.191
9 1 4.152
10 1 3.755
11 1 3.758
12 1 3.309
13 1 3.118
14 1 2.986
15 1 3.929
16 1 3.668
17 1 3.604
18 1 4.270
19 1 3.248
20 1 3.126

0 2 0.000
1 2 0.568
2 2 1.944
3 2 3.471
4 2 4.866
5 2 4.899
6 2 4.216
7 2 4.681
8 2 3.698
9 2 3.604
10 2 3.855
11 2 4.267
12 2 3.414
13 2 3.407
14 2 3.505
15 2 3.487
16 2 3.289
17 2 3.296
18 2 3.381
19 2 3.045
20 2 3.703

0 3 0.000
1 3 0.829
2 3 1.813
3 3 3.361
4 3 4.656
5 3 4.777
6 3 4.624
7 3 4.249
8 3 3.770
9 3 3.838
10 3 3.247
11 3 3.168
12 3 3.733
13 3 3.218
14 3 2.970
15 3 3.423
16 3 2.743
17 3 3.732
18 3 3.763
19 3 3.301
20 3 3.438

0 4 0.000
1 4 0.864
2 4 2.070
3 4 3.845
4 4 4.293
5 4 4.558
6 4 4.222
7 4 4.084
8 4 3.422
9 4 3.792
10 4 4.233
11 4 3.289
12 4 3.293
13 4 3.328
14 4 3.851
15 4 3.352
16 4 3.204
17 4 3.269
18 4 2.995
19 4 2.647
20 4 3.374

0 5 0.000
1 5 1.030
2 5 2.945
3 5 3.305
4 5 3.853
5 5 4.570
6 5 3.872
7 5 4.444
8 5 4.279
9 5 3.437
10 5 3.505
11 5 3.439
12 5 3.154
13 5 4.300
14 5 3.572
15 5 3.791
16 5 3.802
17 5 3.409
18 5 2.999
19 5 3.022
20 5 3.382

0 6 0.000
1 6 0.835
2 6 2.508
3 6 3.560
4 6 4.119
5 6 3.614
6 6 4.059
7 6 3.998
8 6 3.610
9 6 2.827
10 6 3.375
11 6 3.291
12 6 3.620
13 6 3.133
14 6 4.109
15 6 3.404
16 6 3.119
17 6 3.069
18 6 3.453
19 6 3.699
20 6 3.526

0 7 0.000
1 7 1.179
2 7 3.091
3 7 4.321
4 7 4.511
5 7 3.573
6 7 4.064
7 7 4.083
8 7 3.735
9 7 3.363
10 7 3.049
11 7 4.029
12 7 3.677
13 7 3.022
14 7 3.148
15 7 3.379
16 7 3.206
17 7 3.206
18 7 2.950
19 7 3.599
20 7 2.907

0 8 0.000
1 8 1.742
2 8 2.771
3 8 4.216
4 8 4.133
5 8 4.692
6 8 4.223
7 8 3.437
8 8 3.721
9 8 4.291
10 8 3.387
11 8 3.715
12 8 2.911
13 8 3.489
14 8 3.883
15 8 3.122
16 8 3.641
17 8 2.991
18 8 2.808
19 8 3.402
20 8 3.228

0 9 0.000
1 9 1.252
2 9 4.066
3 9 4.801
4 9 4.828
5 9 4.255
6 9 3.604
7 9 3.719
8 9 4.253
9 9 3.331
10 9 3.217
11 9 3.271
12 9 3.241
13 9 3.252
14 9 3.478
15 9 3.399
16 9 3.676
17 9 3.320
18 9 3.929
19 9 3.900
20 9 2.787

0 10 0.000
1 10 1.467
2 10 3.546
3 10 4.851
4 10 5.335
5 10 3.543
6 10 4.714
7 10 3.519
8 10 3.700
9 10 3.848
10 10 2.808
11 10 3.223
12 10 2.615
13 10 3.212
14 10 3.312
15 10 3.211
16 10 3.153
17 10 3.369
18 10 3.193
19 10 2.753
20 10 3.369

0 11 0.000
1 11 1.662
2 11 4.053
3 11 3.950
4 11 4.219
5 11 3.532
6 11 3.918
7 11 3.939
8 11 3.455
9 11 2.972
10 11 3.854
11 11 3.139
12 11 3.714
13 11 3.572
14 11 3.642
15 11 3.209
16 11 3.586
17 11 3.424
18 11 3.523
19 11 3.799
20 11 2.834

0 12 0.000
1 12 1.841
2 12 4.074
3 12 4.438
4 12 3.804
5 12 5.077
6 12 3.821
7 12 4.132
8 12 4.040
9 12 3.935
10 12 3.034
11 12 3.300
12 12 3.731
13 12 3.172
14 12 3.201
15 12 3.458
16 12 3.090
17 12 3.297
18 12 2.880
19 12 3.145
20 12 3.872

0 13 0.000
1 13 1.749
2 13 4.329
3 13 4.469
4 13 3.923
5 13 3.578
6 13 4.252
7 13 3.782
8 13 3.660
9 13 3.564
10 13 3.123
11 13 2.896
12 13 3.876
13 13 3.806
14 13 3.003
15 13 4.243
16 13 3.016
17 13 3.294
18 13 3.012
19 13 2.550
20 13 3.852

0 14 0.000
1 14 2.027
2 14 3.951
3 14 4.209
4 14 4.472
5 14 3.517
6 14 4.102
7 14 2.803
8 14 3.067
9 14 3.948
10 14 3.451
11 14 3.233
12 14 3.390
13 14 3.597
14 14 3.455
15 14 3.399
16 14 3.575
17 14 3.095
18 14 3.350
19 14 3.545
20 14 3.178

0 15 0.000
1 15 2.204
2 15 4.170
3 15 4.617
4 15 4.462
5 15 4.253
6 15 3.667
7 15 3.585
8 15 3.680
9 15 3.519
10 15 3.016
11 15 3.329
12 15 3.242
13 15 3.322
14 15 3.065
15 15 2.848
16 15 3.862
17 15 3.382
18 15 3.160
19 15 3.736
20 15 3.418

0 16 0.000
1 16 2.141
2 16 4.757
3 16 4.819
4 16 4.662
5 16 4.112
6 16 4.284
7 16 3.784
8 16 3.714
9 16 3.173
10 16 3.578
11 16 3.316
12 16 4.635
13 16 3.050
14 16 3.763
15 16 3.687
16 16 3.273
17 16 2.997
18 16 3.761
19 16 3.196
20 16 3.244

0 17 0.000
1 17 2.451
2 17 3.912
3 17 4.138
4 17 4.613
5 17 3.412
6 17 3.889
7 17 3.804
8 17 3.814
9 17 3.736
10 17 2.643
11 17 3.487
12 17 3.210
13 17 3.419
14 17 3.157
15 17 3.140
16 17 3.849
17 17 3.625
18 17 4.311
19 17 3.155
20 17 3.671

0 18 0.000
1 18 1.893
2 18 3.912
3 18 4.693
4 18 4.227
5 18 3.912
6 18 3.805
7 18 3.111
8 18 3.438
9 18 3.037
10 18 3.954
11 18 3.427
12 18 3.337
13 18 3.023
14 18 3.695
15 18 3.053
16 18 3.094
17 18 3.781
18 18 3.494
19 18 3.810
20 18 2.771

0 19 0.000
1 19 2.373
2 19 4.955
3 19 4.920
4 19 4.016
5 19 3.145
6 19 3.129
7 19 3.085
8 19 3.044
9 19 3.739
10 19 3.115
11 19 3.661
12 19 3.100
13 19 3.428
14 19 3.851
15 19 3.181
16 19 3.607
17 19 2.988
18 19 3.448
19 19 3.253
20 19 3.361

0 20 0.000
1 20 2.357
2 20 4.478
3 20 4.486
4 20 3.760
5 20 3.682
6 20 3.295
7 20 3.194
8 20 3.268
9 20 2.627
10 20 2.759
11 20 3.173
12 20 2.952
13 20 2.955
14 20 3.515
15 20 3.116
16 20 3.387
17 20 3.790
18 20 3.255
19 20 3.489
20 20 3.394

==> data/sweep_newman_watts.dat <==
0 0 4.476
1 0 4.997
2 0 4.581
3 0 4.662
4 0 4.501
5 0 4.740
6 0 4.150
7 0 4.859
8 0 4.792
9 0 5.005
10 0 4.771
11 0 5.126
12 0 5.018
13 0 4.643
14 0 4.649
15 0 4.757
16 0 4.804
17 0 4.539
18 0 4.717
19 0 4.887
20 0 4.876

0 1 4.827
1 1 4.747
2 1 4.266
3 1 4.462
4 1 4.925
5 1 4.643
6 1 4.869
7 1 4.678
8 1 4.528
9 1 4.756
10 1 4.698
11 1 4.464
12 1 4.670
13 1 4.766
14 1 4.780
15 1 4.473
16 1 4.844
17 1 4.763
18 1 5.325
19 1 4.982
20 1 4.786

0 2 4.893
1 2 4.530
2 2 4.950
3 2 4.691
4 2 4.727
5 2 5.205
6 2 4.554
7 2 4.835
8 2 4.467
9 2 4.352
10 2 4.931
11 2 4.868
12 2 4.778
13 2 5.014
14 2 4.797
15 2 5.130
16 2 4.957
17 2 4.957
18 2 4.834
19 2 4.759
20 2 4.870

0 3 4.530
1 3 4.774
2 3 4.994
3 3 5.053
4 3 4.769
5 3 5.057
6 3 4.632
7 3 5.157
8 3 4.904
9 3 4.533
10 3 4.860
11 3 4.678
12 3 4.844
13 3 4.973
14 3 5.161
15 3 4.913
16 3 4.828
17 3 5.075
18 3 4.639
19 3 4.690
20 3 4.774

0 4 4.525
1 4 4.724
2 4 4.841
3 4 4.906
4 4 4.719
5 4 4.631
6 4 4.880
7 4 4.479
8 4 4.622
9 4 4.941
10 4 4.574
11 4 4.571
12 4 4.166
13 4 4.425
14 4 4.375
15 4 4.692
16 4 4.593
17 4 4.442
18 4 4.323
19 4 4.798
20 4 4.310

0 5 4.772
1 5 5.096
2 5 4.746
3 5 4.734
4 5 4.792
5 5 4.798
6 5 4.801
7 5 4.605
8 5 4.808
9 5 5.350
10 5 4.635
11 5 4.770
12 5 4.635
13 5 4.680
14 5 4.413
15 5 4.606
16 5 4.486
17 5 4.214
18 5 4.385
19 5 4.135
20 5 4.014

0 6 4.754
1 6 4.774
2 6 4.775
3 6 5.090
4 6 4.788
5 6 4.745
6 6 4.850
7 6 4.236
8 6 4.718
9 6 4.471
10 6 3.936
11 6 4.291
12 6 4.674
13 6 4.325
14 6 4.974
15 6 3.532
16 6 4.146
17 6 4.254
18 6 3.884
19 6 4.124
20 6 4.419

0 7 4.747
1 7 4.772
2 7 4.996
3 7 4.943
4 7 4.965
5 7 4.527
6 7 4.816
7 7 4.713
8 7 4.849
9 7 4.828
10 7 4.643
11 7 4.596
12 7 4.465
13 7 4.060
14 7 4.114
15 7 3.969
16 7 4.621
17 7 3.746
18 7 4.385
19 7 3.803
20 7 4.137

0 8 4.767
1 8 4.842
2 8 4.895
3 8 4.347
4 8 4.666
5 8 4.237
6 8 4.389
7 8 4.916
8 8 4.400
9 8 4.075
10 8 3.889
11 8 4.127
12 8 4.371
13 8 3.973
14 8 4.276
15 8 4.405
16 8 4.141
17 8 3.721
18 8 3.737
19 8 3.847
20 8 3.478

0 9 4.431
1 9 4.791
2 9 4.533
3 9 4.112
4 9 4.733
5 9 4.379
6 9 4.211
7 9 4.238
8 9 4.201
9 9 4.931
10 9 4.346
11 9 4.521
12 9 3.848
13 9 4.302
14 9 4.220
15 9 3.888
16 9 3.993
17 9 3.723
18 9 3.936
19 9 3.636
20 9 3.871

0 10 4.479
1 10 4.160
2 10 4.201
3 10 4.299
4 10 4.107
5 10 4.173
6 10 4.314
7 10 4.179
8 10 3.861
9 10 4.039
10 10 3.760
11 10 3.909
12 10 3.614
13 10 4.086
14 10 3.953
15 10 3.761
16 10 3.648
17 10 3.731
18 10 3.638
19 10 3.607
20 10 3.707

0 11 4.874
1 11 4.201
2 11 4.747
3 11 4.335
4 11 4.050
5 11 4.190
6 11 4.380
7 11 4.588
8 11 4.068
9 11 3.694
10 11 3.827
11 11 4.283
12 11 4.012
13 11 3.565
14 11 3.804
15 11 3.839
16 11 4.116
17 11 3.834
18 11 3.545
19 11 3.798
20 11 3.326

0 12 4.406
1 12 4.288
2 12 3.974
3 12 4.101
4 12 4.186
5 12 4.219
6 12 3.635
7 12 3.812
8 12 4.477
9 12 3.250
10 12 3.486
11 12 3.655
12 12 3.928
13 12 3.524
14 12 3.743
15 12 3.522
16 12 3.611
17 12 3.364
18 12 2.990
19 12 3.540
20 12 3.338

0 13 4.537
1 13 4.549
2 13 4.134
3 13 3.930
4 13 4.221
5 13 4.122
6 13 3.940
7 13 4.069
8 13 3.720
9 13 4.169
10 13 3.640
11 13 3.763
12 13 3.990
13 13 3.385
14 13 3.479
15 13 3.688
16 13 3.496
17 13 3.568
18 13 3.335
19 13 3.104
20 13 3.418

0 14 3.920
1 14 4.214
2 14 3.867
3 14 3.889
4 14 3.732
5 14 3.746
6 14 3.513
7 14 4.072
8 14 3.688
9 14 3.730
10 14 3.533
11 14 3.747
12 14 3.689
13 14 2.926
14 14 3.380
15 14 3.308
16 14 3.320
17 14 3.318
18 14 3.347
19 14 3.248
20 14 3.229

0 15 4.250
1 15 4.220
2 15 4.159
3 15 4.147
4 15 4.155
5 15 4.490
6 15 3.743
7 15 3.643
8 15 4.100
9 15 3.727
10 15 3.568
11 15 3.379
12 15 3.721
13 15 3.407
14 15 3.319
15 15 3.174
16 15 3.646
17 15 3.327
18 15 3.382
19 15 3.511
20 15 3.545

0 16 3.775
1 16 3.617
2 16 3.954
3 16 3.814
4 16 4.003
5 16 3.637
6 16 3.567
7 16 3.817
8 16 3.820
9 16 3.476
10 16 3.364
11 16 4.049
12 16 3.282
13 16 3.402
14 16 3.551
15 16 3.332
16 16 3.370
17 16 3.066
18 16 3.288
19 16 3.067
20 16 3.421

0 17 3.954
1 17 3.911
2 17 4.317
3 17 4.091
4 17 4.035
5 17 3.639
6 17 3.545
7 17 3.851
8 17 3.308
9 17 3.123
10 17 3.393
11 17 3.324
12 17 3.272
13 17 3.431
14 17 3.484
15 17 3.566
16 17 3.604
17 17 3.548
18 17 3.206
19 17 3.610
20 17 3.430

0 18 4.073
1 18 3.452
2 18 3.934
3 18 3.708
4 18 3.669
5 18 3.744
6 18 3.612
7 18 3.561
8 18 3.558
9 18 3.478
10 18 3.329
11 18 3.580
12 18 3.389
13 18 3.565
14 18 3.300
15 18 3.296
16 18 3.380
17 18 3.256
18 18 3.402
19 18 3.619
20 18 3.385

0 19 4.297
1 19 3.719
2 19 3.613
3 19 3.436
4 19 3.404
5 19 3.553
6 19 3.773
7 19 3.535
8 19 3.716
9 19 3.461
10 19 3.490
11 19 3.334
12 19 3.157
13 19 3.344
14 19 3.420
15 19 3.535
16 19 3.388
17 19 3.348
18 19 3.306
19 19 3.195
20 19 3.195

0 20 3.701
1 20 4.055
2 20 3.982
3 20 3.796
4 20 3.550
5 20 3.398
6 20 3.556
7 20 3.539
8 20 3.234
9 20 3.082
10 20 3.367
11 20 3.505
12 20 3.131
13 20 3.228
14 20 4.051
15 20 3.478
16 20 3.215
17 20 3.150
18 20 3.237
19 20 3.350
20 20 3.503

==> data/sweep_partition.dat <==
0 0 0.000
1 0 2.384
2 0 3.507
3 0 4.107
4 0 4.657
5 0 4.824
6 0 5.143
7 0 5.049
8 0 4.885
9 0 4.736
10 0 4.657
11 0 4.910
12 0 4.416
13 0 4.259
14 0 4.791
15 0 4.421
16 0 4.159
17 0 4.283
18 0 3.883
19 0 3.766
20 0 4.130

0 1 0.725
1 1 2.773
2 1 3.834
3 1 4.286
4 1 4.469
5 1 4.646
6 1 4.559
7 1 4.606
8 1 4.757
9 1 4.985
10 1 4.947
11 1 4.406
12 1 4.628
13 1 4.332
14 1 4.281
15 1 4.157
16 1 4.148
17 1 3.900
18 1 3.764
19 1 3.877
20 1 3.745

0 2 1.328
1 2 3.340
2 2 3.996
3 2 4.788
4 2 4.837
5 2 4.889
6 2 4.895
7 2 4.706
8 2 4.866
9 2 4.658
10 2 5.129
11 2 4.168
12 2 4.799
13 2 4.421
14 2 4.097
15 2 4.533
16 2 3.736
17 2 3.902
18 2 4.050
19 2 3.935
20 2 3.893

0 3 2.003
1 3 3.457
2 3 4.218
3 3 4.471
4 3 4.655
5 3 4.917
6 3 4.723
7 3 5.189
8 3 4.768
9 3 4.770
10 3 4.807
11 3 4.686
12 3 4.133
13 3 4.130
14 3 4.192
15 3 4.369
16 3 4.032
17 3 4.266
18 3 3.646
19 3 4.187
20 3 3.927

0 4 2.666
1 4 3.535
2 4 4.627
3 4 4.455
4 4 4.734
5 4 4.778
6 4 4.718
7 4 4.653
8 4 5.108
9 4 4.555
10 4 4.361
11 4 4.561
12 4 4.230
13 4 4.396
14 4 4.263
15 4 4.130
16 4 3.994
17 4 3.773
18 4 3.861
19 4 3.889
20 4 3.915

0 5 3.253
1 5 4.093
2 5 4.121
3 5 4.636
4 5 4.577
5 5 5.412
6 5 5.114
7 5 4.529
8 5 4.928
9 5 5.040
10 5 4.575
11 5 4.790
12 5 4.651
13 5 4.608
14 5 4.109
15 5 4.101
16 5 4.133
17 5 3.851
18 5 4.027
19 5 3.726
20 5 3.759

0 6 3.317
1 6 4.197
2 6 4.546
3 6 4.952
4 6 5.085
5 6 4.574
6 6 5.128
7 6 4.685
8 6 4.649
9 6 4.652
10 6 4.203
11 6 4.651
12 6 4.834
13 6 4.074
14 6 4.427
15 6 3.734
16 6 4.124
17 6 4.031
18 6 3.705
19 6 4.003
20 6 3.858

0 7 3.744
1 7 4.386
2 7 4.640
3 7 4.828
4 7 4.511
5 7 4.610
6 7 4.862
7 7 4.696
8 7 4.953
9 7 5.013
10 7 4.383
11 7 4.314
12 7 4.733
13 7 4.198
14 7 3.940
15 7 4.215
16 7 3.925
17 7 3.724
18 7 3.897
19 7 3.794
20 7 3.490

0 8 3.691
1 8 4.591
2 8 4.912
3 8 4.493
4 8 4.822
5 8 4.693
6 8 4.588
7 8 4.868
8 8 4.335
9 8 4.688
10 8 4.181
11 8 4.239
12 8 4.542
13 8 3.868
14 8 4.308
15 8 4.165
16 8 3.915
17 8 3.628
18 8 3.980
19 8 3.910
20 8 3.751

0 9 4.092
1 9 4.512
2 9 4.609
3 9 4.993
4 9 4.960
5 9 4.838
6 9 4.760
7 9 4.757
8 9 4.501
9 9 4.596
10 9 4.552
11 9 4.917
12 9 4.189
13 9 4.422
14 9 3.976
15 9 3.757
16 9 3.944
17 9 3.824
18 9 3.921
19 9 3.805
20 9 3.871

0 10 4.275
1 10 4.418
2 10 4.536
3 10 4.613
4 10 4.434
5 10 4.825
6 10 4.854
7 10 4.799
8 10 5.045
9 10 4.713
10 10 4.499
11 10 4.746
12 10 4.231
13 10 4.621
14 10 4.328
15 10 4.398
16 10 3.862
17 10 4.090
18 10 4.178
19 10 3.707
20 10 3.841

0 11 4.454
1 11 4.456
2 11 4.960
3 11 4.600
4 11 4.690
5 11 4.751
6 11 4.635
7 11 4.860
8 11 4.704
9 11 4.866
10 11 4.026
11 11 4.279
12 11 4.089
13 11 3.948
14 11 4.308
15 11 3.882
16 11 4.267
17 11 4.482
18 11 3.730
19 11 3.882
20 11 3.407

0 12 4.284
1 12 4.886
2 12 4.318
3 12 4.949
4 12 4.862
5 12 4.563
6 12 4.855
7 12 4.748
8 12 5.141
9 12 4.188
10 12 4.514
11 12 4.376
12 12 4.450
13 12 4.027
14 12 4.158
15 12 3.780
16 12 4.208
17 12 3.855
18 12 3.632
19 12 3.807
20 12 3.710

0 13 4.872
1 13 4.952
2 13 4.786
3 13 5.052
4 13 4.802
5 13 4.757
6 13 4.849
7 13 5.114
8 13 4.113
9 13 4.818
10 13 4.244
11 13 4.248
12 13 4.446
13 13 3.992
14 13 4.149
15 13 4.170
16 13 3.879
17 13 3.962
18 13 3.807
19 13 3.399
20 13 3.750

0 14 4.389
1 14 4.808
2 14 4.712
3 14 4.908
4 14 4.652
5 14 4.483
6 14 4.743
7 14 4.390
8 14 4.582
9 14 4.428
10 14 4.550
11 14 4.493
12 14 4.128
13 14 3.820
14 14 4.041
15 14 3.842
16 14 3.803
17 14 3.659
18 14 3.714
19 14 3.592
20 14 3.409

0 15 4.737
1 15 4.940
2 15 4.995
3 15 4.591
4 15 5.315
5 15 4.760
6 15 4.437
7 15 4.222
8 15 4.729
9 15 4.691
10 15 4.225
11 15 3.839
12 15 4.297
13 15 4.286
14 15 3.927
15 15 3.505
16 15 4.047
17 15 3.758
18 15 3.786
19 15 3.851
20 15 3.853

0 16 4.676
1 16 4.546
2 16 4.534
3 16 4.806
4 16 4.869
5 16 4.739
6 16 4.891
7 16 4.590
8 16 4.638
9 16 4.239
10 16 4.690
11 16 4.162
12 16 4.023
13 16 3.994
14 16 3.956
15 16 3.992
16 16 3.581
17 16 3.628
18 16 3.674
19 16 3.581
20 16 3.743

0 17 4.748
1 17 4.511
2 17 5.394
3 17 4.758
4 17 4.830
5 17 4.304
6 17 4.481
7 17 4.689
8 17 4.393
9 17 4.037
10 17 4.115
11 17 4.173
12 17 4.035
13 17 4.007
14 17 4.450
15 17 4.199
16 17 3.947
17 17 3.977
18 17 3.681
19 17 3.777
20 17 3.834

0 18 5.160
1 18 4.965
2 18 5.000
3 18 5.139
4 18 4.935
5 18 4.675
6 18 4.585
7 18 4.799
8 18 4.687
9 18 4.318
10 18 4.184
11 18 4.299
12 18 3.843
13 18 4.191
14 18 3.837
15 18 3.901
16 18 3.859
17 18 3.746
18 18 3.815
19 18 3.934
20 18 3.581

0 19 4.637
1 19 4.795
2 19 4.764
3 19 4.725
4 19 4.933
5 19 4.473
6 19 4.925
7 19 4.509
8 19 4.852
9 19 4.373
10 19 4.237
11 19 4.337
12 19 3.943
13 19 3.976
14 19 3.969
15 19 3.962
16 19 3.857
17 19 3.536
18 19 3.714
19 19 3.433
20 19 3.267

0 20 4.626
1 20 4.896
2 20 4.716
3 20 5.116
4 20 5.235
5 20 4.432
6 20 4.707
7 20 4.610
8 20 4.628
9 20 4.126
10 20 4.226
11 20 4.385
12 20 3.703
13 20 3.785
14 20 4.389
15 20 4.005
16 20 3.595
17 20 3.314
18 20 3.563
19 20 3.545
20 20 3.696

==> data/sweep_powerlaw_cluster.dat <==
0 0 4.855
1 0 4.926
2 0 4.845
3 0 4.716
4 0 4.578
5 0 4.559
6 0 4.849
7 0 4.893
8 0 4.904
9 0 4.920
10 0 4.895
11 0 4.779
12 0 4.625
13 0 4.845
14 0 4.874
15 0 4.744
16 0 4.923
17 0 4.678
18 0 4.666
19 0 4.778
20 0 4.751

0 1 4.750
1 1 4.766
2 1 4.837
3 1 4.853
4 1 4.825
5 1 4.958
6 1 4.824
7 1 4.668
8 1 4.770
9 1 4.989
10 1 4.902
11 1 4.821
12 1 4.791
13 1 4.797
14 1 4.814
15 1 5.014
16 1 4.855
17 1 4.745
18 1 4.884
19 1 5.029
20 1 4.867

0 2 4.666
1 2 4.787
2 2 5.021
3 2 4.823
4 2 4.866
5 2 4.910
6 2 4.631
7 2 4.653
8 2 4.751
9 2 5.091
10 2 4.786
11 2 4.810
12 2 4.828
13 2 4.818
14 2 4.934
15 2 4.816
16 2 4.824
17 2 4.837
18 2 4.757
19 2 4.885
20 2 4.991

0 3 4.698
1 3 4.702
2 3 4.879
3 3 4.744
4 3 4.769
5 3 4.683
6 3 4.966
7 3 4.819
8 3 4.807
9 3 4.720
10 3 4.711
11 3 4.680
12 3 4.789
13 3 4.732
14 3 4.750
15 3 4.754
16 3 4.908
17 3 4.743
18 3 4.744
19 3 4.761
20 3 4.806

0 4 4.856
1 4 4.786
2 4 4.519
3 4 4.799
4 4 4.832
5 4 4.568
6 4 4.873
7 4 4.833
8 4 4.855
9 4 4.799
10 4 4.637
11 4 4.821
12 4 4.729
13 4 4.791
14 4 4.900
15 4 4.836
16 4 4.582
17 4 4.651
18 4 4.856
19 4 4.653
20 4 4.534

0 5 4.606
1 5 4.946
2 5 4.732
3 5 4.647
4 5 4.767
5 5 4.585
6 5 4.722
7 5 4.563
8 5 4.585
9 5 4.648
10 5 4.597
11 5 4.686
12 5 4.700
13 5 4.810
14 5 4.853
15 5 4.484
16 5 4.570
17 5 4.624
18 5 4.725
19 5 4.601
20 5 4.811

0 6 4.600
1 6 4.452
2 6 4.487
3 6 4.500
4 6 4.534
5 6 4.511
6 6 4.557
7 6 4.634
8 6 4.564
9 6 4.676
10 6 4.745
11 6 4.570
12 6 4.616
13 6 4.537
14 6 4.587
15 6 4.621
16 6 4.420
17 6 4.514
18 6 4.579
19 6 4.697
20 6 4.566

0 7 4.372
1 7 4.580
2 7 4.579
3 7 4.756
4 7 4.612
5 7 4.660
6 7 4.577
7 7 4.472
8 7 4.666
9 7 4.724
10 7 4.477
11 7 4.591
12 7 4.486
13 7 4.589
14 7 4.600
15 7 4.644
16 7 4.534
17 7 4.646
18 7 4.535
19 7 4.613
20 7 4.540

0 8 4.427
1 8 4.532
2 8 4.512
3 8 4.501
4 8 4.460
5 8 4.607
6 8 4.395
7 8 4.454
8 8 4.481
9 8 4.585
10 8 4.390
11 8 4.598
12 8 4.318
13 8 4.648
14 8 4.567
15 8 4.397
16 8 4.449
17 8 4.708
18 8 4.443
19 8 4.371
20 8 4.612

0 9 4.446
1 9 4.446
2 9 4.380
3 9 4.465
4 9 4.429
5 9 4.513
6 9 4.518
7 9 4.477
8 9 4.562
9 9 4.502
10 9 4.424
11 9 4.501
12 9 4.523
13 9 4.562
14 9 4.467
15 9 4.557
16 9 4.441
17 9 4.426
18 9 4.440
19 9 4.512
20 9 4.578

0 10 4.409
1 10 4.435
2 10 4.335
3 10 4.533
4 10 4.342
5 10 4.541
6 10 4.427
7 10 4.621
8 10 4.506
9 10 4.409
10 10 4.557
11 10 4.435
12 10 4.604
13 10 4.429
14 10 4.648
15 10 4.450
16 10 4.434
17 10 4.596
18 10 4.494
19 10 4.204
20 10 4.284

0 11 4.406
1 11 4.450
2 11 4.429
3 11 4.567
4 11 4.475
5 11 4.348
6 11 4.574
7 11 4.405
8 11 4.492
9 11 4.494
10 11 4.491
11 11 4.474
12 11 4.610
13 11 4.518
14 11 4.374
15 11 4.574
16 11 4.493
17 11 4.513
18 11 4.489
19 11 4.364
20 11 4.429

0 12 4.406
1 12 4.541
2 12 4.371
3 12 4.717
4 12 4.363
5 12 4.443
6 12 4.638
7 12 4.514
8 12 4.523
9 12 4.544
10 12 4.389
11 12 4.614
12 12 4.698
13 12 4.358
14 12 4.366
15 12 4.411
16 12 4.452
17 12 4.438
18 12 4.461
19 12 4.570
20 12 4.410

0 13 4.478
1 13 4.514
2 13 4.594
3 13 4.303
4 13 4.350
5 13 4.606
6 13 4.636
7 13 4.361
8 13 4.783
9 13 4.453
10 13 4.553
11 13 4.525
12 13 4.444
13 13 4.522
14 13 4.754
15 13 4.611
16 13 4.392
17 13 4.406
18 13 4.356
19 13 4.534
20 13 4.486

0 14 4.454
1 14 4.652
2 14 4.570
3 14 4.551
4 14 4.586
5 14 4.301
6 14 4.653
7 14 4.428
8 14 4.550
9 14 4.347
10 14 4.545
11 14 4.382
12 14 4.493
13 14 4.514
14 14 4.630
15 14 4.486
16 14 4.479
17 14 4.449
18 14 4.480
19 14 4.680
20 14 4.359

0 15 4.586
1 15 4.427
2 15 4.424
3 15 4.389
4 15 4.436
5 15 4.572
6 15 4.660
7 15 4.590
8 15 4.658
9 15 4.469
10 15 4.534
11 15 4.448
12 15 4.590
13 15 4.499
14 15 4.585
15 15 4.500
16 15 4.695
17 15 4.695
18 15 4.701
19 15 4.615
20 15 4.571

0 16 4.725
1 16 4.474
2 16 4.688
3 16 4.821
4 16 4.408
5 16 4.560
6 16 4.789
7 16 4.508
8 16 4.589
9 16 4.610
10 16 4.627
11 16 4.568
12 16 4.582
13 16 4.665
14 16 4.673
15 16 4.547
16 16 4.649
17 16 4.553
18 16 4.357
19 16 4.700
20 16 4.361

0 17 4.622
1 17 4.659
2 17 4.412
3 17 4.567
4 17 4.746
5 17 4.738
6 17 4.747
7 17 4.661
8 17 4.651
9 17 4.675
10 17 4.507
11 17 4.729
12 17 4.848
13 17 4.498
14 17 4.798
15 17 4.702
16 17 4.755
17 17 4.614
18 17 4.760
19 17 4.521
20 17 4.560

0 18 4.805
1 18 4.516
2 18 4.562
3 18 4.776
4 18 4.651
5 18 4.615
6 18 4.782
7 18 4.493
8 18 4.599
9 18 4.784
10 18 4.674
11 18 4.610
12 18 4.808
13 18 4.713
14 18 4.724
15 18 4.708
16 18 4.492
17 18 4.672
18 18 4.814
19 18 4.761
20 18 4.658

0 19 4.857
1 19 4.899
2 19 4.783
3 19 4.870
4 19 4.719
5 19 4.774
6 19 4.828
7 19 4.793
8 19 4.696
9 19 4.659
10 19 4.932
11 19 4.880
12 19 4.887
13 19 4.770
14 19 4.789
15 19 4.817
16 19 4.704
17 19 4.670
18 19 4.767
19 19 4.668
20 19 4.835

0 20 4.786
1 20 4.939
2 20 4.785
3 20 4.906
4 20 4.992
5 20 4.800
6 20 4.745
7 20 5.033
8 20 4.674
9 20 5.073
10 20 4.933
11 20 4.937
12 20 4.801
13 20 4.968
14 20 4.934
15 20 4.906
16 20 4.935
17 20 5.094
18 20 4.855
19 20 4.884
20 20 4.823

==> data/sweep_wvg_beta.dat <==
0 0 0.3768313996451645
1 0 0.3967261905457616
2 0 0.3707821637820516
3 0 0.3721830476318162
4 0 0.38152116408650466
5 0 0.3732612179686637
6 0 0.36279761907359925
7 0 0.20142857144747417
8 0 0.20142857145116264
9 0 0.20222222224106617
10 0 0.17500000001851687
11 0 0.15000000003068098
12 0 0.1500000000360018
13 0 0.14916666671038564
14 0 0.1533333333762445

0 1 0.4325031836336666
1 1 0.4259465707299682
2 1 0.4012206888312588
3 1 0.39731495605225525
4 1 0.3832533635057661
5 1 0.3847343109790421
6 1 0.39155484275614505
7 1 0.20361901734965154
8 1 0.20131034897454864
9 1 0.2145754439661453
10 1 0.212072820852688
11 1 0.2015265506862916
12 1 0.18783707870627148
13 1 0.19279361970757453
14 1 0.1909673909679907

0 2 0.44601615538139894
1 2 0.44793032413053957
2 2 0.4394941047415524
3 2 0.42719305716977185
4 2 0.40924345906053866
5 2 0.3913423238274106
6 2 0.3836974050652486
7 2 0.40370131639370294
8 2 0.4091704609914036
9 2 0.392104030964343
10 2 0.3897151968378919
11 2 0.3869833470953535
12 2 0.3804742868465193
13 2 0.3837689135996666
14 2 0.3816154431452917

0 3 0.4554911149789178
1 3 0.45456597161137724
2 3 0.4459670590493082
3 3 0.44559945358295394
4 3 0.43580683237930373
5 3 0.4237427704790971
6 3 0.38202974237113535
7 3 0.4358249143648608
8 3 0.4424521314155677
9 3 0.4146003383169369
10 3 0.4126971750838452
11 3 0.41120007686351484
12 3 0.4102071037258216
13 3 0.40994802533682756
14 3 0.40942770595497285

0 4 0.45943765823979704
1 4 0.4601124225849757
2 4 0.4528784747808725
3 4 0.4517550994269824
4 4 0.43298137513296436
5 4 0.42919352988728987
6 4 0.3641089864203485
7 4 0.4545705730360995
8 4 0.45441438171660187
9 4 0.4485925483704504
10 4 0.44725761227356564
11 4 0.44573505102120325
12 4 0.44511477052105713
13 4 0.4453262303419995
14 4 0.44469816781057786

0 5 0.46459514451849404
1 5 0.4647834851796181
2 5 0.45604872993987267
3 5 0.44941872551204665
4 5 0.4520865659797425
5 5 0.4298592779221969
6 5 0.4135493723660927
7 5 0.4581155911883049
8 5 0.4625184012745279
9 5 0.457378263757062
10 5 0.4428719357555897
11 5 0.4421870204418292
12 5 0.4417776124436747
13 5 0.4422770874977243
14 5 0.44223607026301703

0 6 0.467294378992446
1 6 0.46882175011769955
2 6 0.46386601351638984
3 6 0.46011824898305625
4 6 0.4511820869183166
5 6 0.43697599832297385
6 6 0.4382138865714416
7 6 0.456036594333639
8 6 0.4573527627651859
9 6 0.43986935478318195
10 6 0.4375817058319302
11 6 0.43596052111477607
12 6 0.43435516192786555
13 6 0.43233491299272087
14 6 0.41770705629451166

0 7 0.4810658522532651
1 7 0.5067050143784527
2 7 0.48768275435615405
3 7 0.48097592810336326
4 7 0.46538237896396384
5 7 0.46972778452067426
6 7 0.4885444995402023
7 7 0.4967395507378486
8 7 0.4927781669592842
9 7 0.48458983447787257
10 7 0.49084090048896795
11 7 0.48942238891483314
12 7 0.48823349048117776
13 7 0.49512526532403844
14 7 0.4943397468323374

0 8 0.48127212612844533
1 8 0.5053525775456276
2 8 0.49018772471578337
3 8 0.4845061119108517
4 8 0.46987509690098656
5 8 0.47301038599500067
6 8 0.48941592654541644
7 8 0.5420205408074279
8 8 0.5402271846728182
9 8 0.5332647172227574
10 8 0.538884909989988
11 8 0.5375324303667248
12 8 0.536759987364672
13 8 0.5433538223137611
14 8 0.5429025724325749

0 9 0.48347748045008887
1 9 0.5041248399785394
2 9 0.49511647532966113
3 9 0.49084487980752123
4 9 0.47678041380626446
5 9 0.4789752534776552
6 9 0.4935541630330692
7 9 0.5412410955408109
8 9 0.5400292465587826
9 9 0.5339059884422326
10 9 0.5389707943517521
11 9 0.5380807307911984
12 9 0.5372504174439634
13 9 0.5435948295702311
14 9 0.5429629400988426

0 10 0.4827452013481932
1 10 0.5023565186698213
2 10 0.4964885705531866
3 10 0.4931844714396404
4 10 0.48004247490099256
5 10 0.4815803887161735
6 10 0.49448590052560853
7 10 0.5399911728940058
8 10 0.539214613641286
9 10 0.5338825598442796
10 10 0.5384630036309545
11 10 0.5377940423870824
12 10 0.5371853691937013
13 10 0.543127222863567
14 10 0.5428238498271571

0 11 0.4809341457952468
1 11 0.49951697874038026
2 11 0.4971696132119162
3 11 0.4948618424593153
4 11 0.4824174568608717
5 11 0.48363285990736876
6 11 0.4951982331038325
7 11 0.5385133955923045
8 11 0.5380615290264881
9 11 0.5334074874375923
10 11 0.5375966533717143
11 11 0.5370752875823397
12 11 0.5366345492277798
13 11 0.5423746823887221
14 11 0.5421670184768849

0 12 0.4785022625180052
1 12 0.49873374827639444
2 12 0.4974401135190193
3 12 0.49588944689575687
4 12 0.48411268101804916
5 12 0.49024578182211104
6 12 0.4977211048813125
7 12 0.5371229244490252
8 12 0.5369050722016742
9 12 0.532796735382093
10 12 0.5365627464484257
11 12 0.536202086010884
12 12 0.5359396035715931
13 12 0.5414563240912723
14 12 0.5412850653773486

0 13 0.47834437797958784
1 13 0.4988802397394389
2 13 0.49728327457030375
3 13 0.49687890599813106
4 13 0.485889971378171
5 13 0.4868750292594758
6 13 0.4982886808584225
7 13 0.5357355413193642
8 13 0.5356496348943938
9 13 0.532015907160293
10 13 0.5354965805947949
11 13 0.5352384157224122
12 13 0.5350989505870837
13 13 0.5404128785911533
14 13 0.5403090249459519

0 14 0.47883670395256417
1 14 0.49933930974191576
2 14 0.4974972438893325
3 14 0.49710880621152265
4 14 0.4872933594365829
5 14 0.4873392730454456
6 14 0.4988228039638988
7 14 0.5340771445820467
8 14 0.5343215049474842
9 14 0.5311345741953274
10 14 0.5343482377240896
11 14 0.534253139921456
12 14 0.5340978979764529
13 14 0.5393007338497122
14 14 0.5393062510083421


==> data/sweep_wvg_exp.dat <==
0 0 -3.242503414781574e-17
1 0 -3.356357798346672e-17
2 0 0.15101243818024093
3 0 0.4604299883295452
4 0 0.6440661430451485
5 0 0.7382149913740882
6 0 0.7938835090647619
7 0 0.8289157210116659
8 0 0.8523364789874937
9 0 0.867298429407211
10 0 0.879957913523075
11 0 0.8888152691566603
12 0 0.8951758451700546
13 0 0.9006727937370661
14 0 0.9041753447008537

0 1 -3.356357798346672e-17
1 1 -3.356357798346672e-17
2 1 0.0887552680003636
3 1 0.42183579872964855
4 1 0.6105965495751439
5 1 0.71619724584673
6 1 0.7777370148625365
7 1 0.8162638834218661
8 1 0.8436305410803481
9 1 0.8614516492088378
10 1 0.8742791298623241
11 1 0.8846921379567417
12 1 0.8908390650627389
13 1 0.8972939727394439
14 1 0.9018313334166114

0 2 -3.242503414781574e-17
1 2 -3.242503414781574e-17
2 2 0.06573954742026339
3 2 0.3579862012851548
4 2 0.5596941513951776
5 2 0.6935084924354681
6 2 0.7613923933610633
7 2 0.805125576358691
8 2 0.8347147736066346
9 2 0.8547396159670985
10 2 0.8690219725440039
11 2 0.87959572957996
12 2 0.8877975556808534
13 2 0.8941641169630381
14 2 0.8996002151806824

0 3 -3.242503414781574e-17
1 3 -3.242503414781574e-17
2 3 0.03859008130727474
3 3 0.33022560954366037
4 3 0.525421580017278
5 3 0.670269189448137
6 3 0.751838430205584
7 3 0.7933203233024834
8 3 0.8290563278274085
9 3 0.8461881648974493
10 3 0.8654446880371297
11 3 0.874480288389195
12 3 0.8840319361793285
13 3 0.8920608412756427
14 3 0.8954403722460467

0 4 -3.242503414781574e-17
1 4 -3.242503414781574e-17
2 4 0.017568661543537773
3 4 0.25849173278570087
4 4 0.49780760458584467
5 4 0.6469390020195491
6 4 0.7289554981915245
7 4 0.780996882557387
8 4 0.8159788690769348
9 4 0.8402323909523803
10 4 0.857737874328306
11 4 0.8703210995251884
12 4 0.8799142901568158
13 4 0.8876391486149446
14 4 0.8937512436203648

0 5 -3.242503414781574e-17
1 5 -3.242503414781574e-17
2 5 0.006201550401374476
3 5 0.21972363953023882
4 5 0.46780344920733336
5 5 0.6230435524667962
6 5 0.7125026841404968
7 5 0.7685993585597978
8 5 0.8059031941369553
9 5 0.8329522157876365
10 5 0.8516820569140501
11 5 0.8628938511351766
12 5 0.875732068372825
13 5 0.8842616786705453
14 5 0.8918017520516814

0 6 -3.242503414781574e-17
1 6 -3.242503414781574e-17
2 6 1.0713044055266905e-11
3 6 0.1711991734409459
4 6 0.4373373329590878
5 6 0.5989800560653374
6 6 0.6952007455988203
7 6 0.7559092531933737
8 6 0.7964213454142606
9 6 0.8252044812502504
10 6 0.8457252374703818
11 6 0.8606246278240505
12 6 0.8719323805487151
13 6 0.8807960680317412
14 6 0.8878208633764894

0 7 -3.242503414781574e-17
1 7 -3.242503414781574e-17
2 7 -3.022106853492623e-13
3 7 0.12419669010669944
4 7 0.3991237149532728
5 7 0.5560079252370876
6 7 0.6779457309190792
7 7 0.7430071435506623
8 7 0.7864728357253375
9 7 0.8171733537204522
10 7 0.8379635873369664
11 7 0.8557608554344873
12 7 0.8675027216275694
13 7 0.8772620755117962
14 7 0.8850612920388812

0 8 -3.242503414781574e-17
1 8 -3.242503414781574e-17
2 8 9.092645991408242e-14
3 8 0.09355708771633772
4 8 0.3743242538480639
5 8 0.5313452090069967
6 8 0.6604330912682917
7 8 0.730248021579137
8 8 0.7768951070275842
9 8 0.8093954442433652
10 8 0.8334194042434641
11 8 0.8506972047107119
12 8 0.8635600423056463
13 8 0.8736010255894359
14 8 0.8834585236404845

0 9 -3.242503414781574e-17
1 9 -3.242503414781574e-17
2 9 -3.242503414781574e-17
3 9 0.07683170170518976
4 9 0.3443656607734163
5 9 0.5115372898589724
6 9 0.642631587735141
7 9 0.7174154535435459
8 9 0.7671342497889568
9 9 0.8010584771352139
10 9 0.8268068655396728
11 9 0.8456250809707375
12 9 0.858990447815705
13 9 0.8701487942671746
14 9 0.8784920787294255

0 10 -3.242503414781574e-17
1 10 -3.242503414781574e-17
2 10 -3.242503414781574e-17
3 10 0.06694837309082972
4 10 0.3042037197240601
5 10 0.4916470726810484
6 10 0.6246058981994195
7 10 0.7038468332366776
8 10 0.7568136356038839
9 10 0.7936642019710136
10 10 0.8210096900362758
11 10 0.843559205920606
12 10 0.8551794349487873
13 10 0.8664219081819033
14 10 0.8752063099706842

0 11 -3.242503414781574e-17
1 11 -3.242503414781574e-17
2 11 -3.356357798346672e-17
3 11 0.04112438360244157
4 11 0.26407691009480877
5 11 0.47187083049400813
6 11 0.606525474735546
7 11 0.6905490689801517
8 11 0.7462965955155719
9 11 0.7852060091813216
10 11 0.814151625858518
11 11 0.8352114456744465
12 11 0.8508610614227605
13 11 0.863015431436629
14 11 0.8725522514485806

0 12 -3.242503414781574e-17
1 12 -3.242503414781574e-17
2 12 -3.242503414781574e-17
3 12 0.036633359220830206
4 12 0.2294282920063757
5 12 0.4466267202791645
6 12 0.5791300705533123
7 12 0.6772271685601966
8 12 0.7364372014236938
9 12 0.7792841302646865
10 12 0.8068893823962611
11 12 0.8296444313016398
12 12 0.8465614293998842
13 12 0.859361837637252
14 12 0.8694889515134602

0 13 -3.242503414781574e-17
1 13 -3.242503414781574e-17
2 13 -3.242503414781574e-17
3 13 0.024036773695835345
4 13 0.1780034539141697
5 13 0.4279361799451347
6 13 0.5473979622495203
7 13 0.6632569419944951
8 13 0.7257830876722179
9 13 0.769231364595757
10 13 0.8010063096898634
11 13 0.8244588650054588
12 13 0.8420272693289219
13 13 0.8559925513074025
14 13 0.8646835176937063

0 14 -3.356357798346672e-17
1 14 -3.242503414781574e-17
2 14 -3.242503414781574e-17
3 14 0.007407407423466237
4 14 0.1717886904983402
5 14 0.39689574122874355
6 14 0.5267058606197563
7 14 0.649840920270433
8 14 0.7156527831192411
9 14 0.7610893758108518
10 14 0.7941437656002718
11 14 0.818426847535438
12 14 0.8379226034943374
13 14 0.8518193633882442
14 14 0.8633321358211924


==> data/sweep_wvg_gauss.dat <==
0 0 0.4981617647896637
1 0 0.5000000000817252
2 0 0.4995850623212258
3 0 0.49932071815968726
4 0 0.5063671216605009
5 0 0.5135073641280086
6 0 0.5197658880800287
7 0 0.5255178409967766
8 0 0.5268201354940112
9 0 0.528484703042501
10 0 0.5294633065313381
11 0 0.5300330785321299
12 0 0.5314978882895278
13 0 0.5282889942203559
14 0 0.5320388389493556

0 1 0.5000000000811328
1 1 0.49924117008060753
2 1 0.4990259740997256
3 1 0.49999937013075274
4 1 0.5046054020925002
5 1 0.5116515003355211
6 1 0.5172947315031845
7 1 0.5214422664727147
8 1 0.5243040841465563
9 1 0.5258623507227755
10 1 0.5266958129376546
11 1 0.5273998298744292
12 1 0.5285217424643063
13 1 0.5287071443011006
14 1 0.5300475962755571

0 2 0.4974358975175204
1 2 0.4968693360509562
2 2 0.49858996060319405
3 2 0.498637602237426
4 2 0.500899470937537
5 2 0.5091531792962265
6 2 0.5155905788591205
7 2 0.5172308993681481
8 2 0.5218891634658835
9 2 0.5232881361966136
10 2 0.524441496005915
11 2 0.5245985105764713
12 2 0.5225845742104371
13 2 0.525920822939822
14 2 0.5271488986019324

0 3 0.4923381117926347
1 3 0.4942773490138651
2 3 0.49777777783401417
3 3 0.49777777781319055
4 3 0.500121512183861
5 3 0.5042208583501465
6 3 0.5100484141542998
7 3 0.5149105509910692
8 3 0.519421977078238
9 3 0.520203465806399
10 3 0.5211985316649408
11 3 0.5223197069400383
12 3 0.52241483485826
13 3 0.5230305511590619
14 3 0.5235624267931589

0 4 0.4928563817589751
1 4 0.49523809531908075
2 4 0.4975961539008903
3 4 0.4977777778221623
4 4 0.4977777778051122
5 4 0.5032919697890994
6 4 0.508453285881647
7 4 0.5115968837445
8 4 0.5144191326312809
9 4 0.5173445526023727
10 4 0.5183543984235057
11 4 0.5189341030401483
12 4 0.5179151368938919
13 4 0.5184995426483973
14 4 0.5207962978975218

0 5 0.49267399275034546
1 5 0.49349586615244484
2 5 0.49743589748533346
3 5 0.49743589747733064
4 5 0.49838381327799625
5 5 0.5030754951556934
6 5 0.5059057804668898
7 5 0.5112013840106047
8 5 0.5120560537274573
9 5 0.5150267417168601
10 5 0.5160185511201665
11 5 0.5166831017795432
12 5 0.5164268300473843
13 5 0.5174273149759401
14 5 0.5181083208192511

0 6 0.4892331933489686
1 6 0.49270927905140616
2 6 0.4949214744337276
3 6 0.4968364977471336
4 6 0.49670497772935696
5 6 0.4987783643522723
6 6 0.502404082606648
7 6 0.5060700911061552
8 6 0.5091358412701171
9 6 0.5095893820574651
10 6 0.5132232088096607
11 6 0.5134755740634248
12 6 0.5140435853930567
13 6 0.5147292262422273
14 6 0.5156321942459652

0 7 0.490390627393837
1 7 0.49207765460036995
2 7 0.49321700496746995
3 7 0.49441450545513943
4 7 0.4963600830255005
5 7 0.4954659548276135
6 7 0.5005693246145062
7 7 0.5040775000705777
8 7 0.5067413369640926
9 7 0.5076200309102863
10 7 0.5098763561030222
11 7 0.5106061921090224
12 7 0.5112244152935949
13 7 0.5117015957162078
14 7 0.5124113277771465

0 8 0.4774174046693261
1 8 0.4888324937469272
2 8 0.49153458849178694
3 8 0.49119732777261726
4 8 0.4945562727424568
5 8 0.4951602800564641
6 8 0.49865483720306053
7 8 0.5016293719353634
8 8 0.5040466952035728
9 8 0.50497478782536
10 8 0.5069943358398806
11 8 0.5083172160991761
12 8 0.5084262160301303
13 8 0.5090361778222202
14 8 0.5090664840758446

0 9 0.46817092227285545
1 9 0.4833482212660307
2 9 0.48724451346157704
3 9 0.48884630874931784
4 9 0.491095197592841
5 9 0.49349291804903167
6 9 0.49715910699291627
7 9 0.4978790833781277
8 9 0.5000451676371936
9 9 0.5024331709279636
10 9 0.5027393739752527
11 9 0.5049399969276698
12 9 0.5055654278188884
13 9 0.5070112463857714
14 9 0.5068449926767287

0 10 0.4558896437018136
1 10 0.4737966193137473
2 10 0.4821246184303966
3 10 0.48614244622931563
4 10 0.48912120122426533
5 10 0.4921570862073391
6 10 0.4940977357162865
7 10 0.4963383079480284
8 10 0.4988411988435329
9 10 0.5000303225847647
10 10 0.49907708475254725
11 10 0.5027942648922353
12 10 0.5048607606202353
13 10 0.5014191194867363
14 10 0.504118013025426

0 11 0.44477577574583455
1 11 0.46417175082199
2 11 0.4779275224467419
3 11 0.4824048793585453
4 11 0.4843552430781375
5 11 0.4884952684236251
6 11 0.4910825893228804
7 11 0.49480268690079066
8 11 0.4962284251012988
9 11 0.49798346906869473
10 11 0.4981973532390038
11 11 0.49912955834571804
12 11 0.4999132776313881
13 11 0.5013767531939205
14 11 0.5013071063925766

0 12 0.4341915124765838
1 12 0.45947010800497745
2 12 0.47204864657675427
3 12 0.4784405351028851
4 12 0.4820862926640017
5 12 0.4861535584093049
6 12 0.48856092222374514
7 12 0.49190950991506666
8 12 0.4938856510367255
9 12 0.49492444596826385
10 12 0.49562394056150677
11 12 0.49625589889269967
12 12 0.49694138800233856
13 12 0.49783289080230936
14 12 0.49805366399672124

0 13 0.43119747905240735
1 13 0.44638002387299897
2 13 0.4653624107202046
3 13 0.4756844191634477
4 13 0.47980304461116996
5 13 0.4827512303015853
6 13 0.48473467477533133
7 13 0.48793159113999973
8 13 0.49004261196763826
9 13 0.49150795768357547
10 13 0.4935993135681873
11 13 0.49375190675869973
12 13 0.49449097449536666
13 13 0.49503085248741485
14 13 0.49673347980150834

0 14 0.42857142863471603
1 14 0.4417324787205682
2 14 0.4609414037362535
3 14 0.47001285331933657
4 14 0.4762617477284615
5 14 0.4799388476100634
6 14 0.4820961998159709
7 14 0.4843041901338984
8 14 0.4878441473301485
9 14 0.48936983674526313
10 14 0.49063478949251144
11 14 0.490866010215461
12 14 0.4899491769327483
13 14 0.49223377210382524
14 14 0.49289393373519097

